Contour integral methods and model order reduction for parametric linear control systems

This paper introduces a contour integral method (CIM) for efficiently computing outputs of parametric linear systems in control form over specified time intervals and to a user-prescribed accuracy. The CIM approximates the inverse Laplace transform via a quadrature rule applied along a modified integration contour. For parametric systems, we show how CIM integrates effectively with projection-based model order reduction (MOR) where a greedy algorithm builds the projection spaces following an error estimate we derive for this setting. We additionally demonstrate that the developed projection framework naturally enforces Hermite interpolation conditions. This combination substantially lowers the cost of evaluating the input-output relations across the parameter domain, for a wide range of input functions, and for initial conditions well captured by a low-dimensional subspace.. We demonstrate the accuracy and efficiency of the approach on benchmark non-parametric and parametric control systems, comparing against state-of-the-art projection-based MOR methods.

==> img/DataCSV/BG/Gamma.csv <==
-35.0091499158809,-17.2988937333314,-35.0517532364149,-13.5509185741402,-34.9559500493094,-21.2240635840669
-29.8636197885836,-17.0734059933764,-30.1181283129202,-13.374284966772,-29.5458084216225,-20.9474120129314
-24.8332119941917,-16.5298730038895,-25.2948847100711,-12.9485137355918,-24.2567093512851,-20.2805497900205
-20.0116335120176,-15.6784197560609,-20.6718703302613,-12.2815361930464,-19.187178746618,-19.2358992967954
-15.4887012264073,-14.5349072128864,-16.3352031843075,-11.3857768687834,-14.4316523708658,-17.8329203953902
-11.3486688081252,-13.1206368494363,-12.3656671758494,-10.2779220641721,-10.0787166826074,-16.0977479282
-7.66865722788187,-11.4619538466795,-8.83720725007413,-8.97860901808061,-6.20945863764426,-14.0627048752162
-4.5172181385678,-9.58975633060865,-5.81555193929626,-7.51204147416296,-2.89595519243685,-11.7657002380666
-1.95305688766522,-7.5389197986143,-3.35698896476421,-5.90553881090996,-0.199930646780039,-9.24952286704157
-0.0239389476990297,-5.34764745495581,-1.50731670291369,-4.18902713331825,1.82839316311492,-6.56104438577289
1.23419986414051,-3.05675855734906,-0.300991048268671,-2.39448180617654,3.1512324024057,-3.75034606156998
1.79792280227888,-0.708928031428182,0.23951643468061,-0.555331813519312,3.7439450789723,-0.869785886167273
1.65672877498333,1.65210848237485,0.104137114206232,1.29416296009563,3.59549007710572,2.02697675459663
0.813247959832999,3.98236934106053,-0.704607149098877,3.11954992641435,2.70863283260309,4.8859806536097
-0.716807191512842,6.23844619385441,-2.17165097981226,4.8868255800191,1.09989381793113,7.65396797767645
-2.90493464656014,8.37831259765028,-4.26966612712123,6.56306891929718,-1.20075920291791,10.2793763601826
-5.71037373091751,10.3621068901281,-6.95957053842854,8.11705470241202,-4.1504694171683,12.7132994104256
-9.08086442253796,12.1528747371021,-10.1912563840461,9.51983511447823,-7.69428930459462,14.9103977471386
-12.9536208570499,13.7172575218458,-13.9045234712546,10.7452790105815,-11.7662042058588,16.8297435853784
-17.256500909615,15.0261137530056,-18.0302006599904,11.7705586895662,-16.2903620507093,18.4355831437203
-21.9093500662155,16.0550619154459,-22.4914343903083,12.5765751309167,-21.1824863385317,19.6980026695575
-26.8254945505929,16.7849346517451,-27.205120318791,13.1483137733721,-26.3514460500987,20.5934856757133
-31.9133558927056,17.2021358137983,-32.0834513952271,13.4751242077947,-31.700953246031,21.1053510081017


==> img/DataCSV/BG/Input1/1.000000e-02.csv <==
1,25634.3668140092
2,112326.025398706
3,90654.9104451445
4,100357.497911852
5,7889.4141624625
6,49348.0303672165
7,98099.6284659417
8,81836.1125166915
9,32631.5090360384
10,7534.34100028203
11,954.598492844477
12,60.0448317469078
13,1.65233476050151
14,0.0226440431130417
15,0.000265638029960821
16,0.000251725408062085
17,0.000257937046714637
18,0.000274721388986275


==> img/DataCSV/BG/Input1/1.000000e-04.csv <==
1,682.435977733325
2,9596.64329180508
3,26418.6460402771
4,9768.57161165096
5,29016.4805763779
6,10616.8346766327
7,2030.61053804395
8,7801.27628178228
9,16167.6481674406
10,20208.3792806511
11,16208.5177409948
12,8677.14790522107
13,3338.61151233493
14,986.509568825498
15,215.681785148545
16,33.1060185839599
17,3.53065327746054
18,0.240072313523392
19,0.0111853693016078
20,0.000377403501007564
21,9.89819636582529e-06
22,1.63995933924282e-06
23,1.63059086518627e-06
24,1.67941905562863e-06
25,1.76016674538131e-06
26,1.85125217494197e-06
27,1.85579060105653e-06
28,1.7380524829101e-06


==> img/DataCSV/BG/Input1/1.000000e-06.csv <==
1,0.890091075780862
2,48.1023414147791
3,195.416412764154
4,158.258339764714
5,386.54653096992
6,356.199305755761
7,119.066634014213
8,58.6061859710156
9,134.754210985361
10,250.490093278618
11,300.508503576365
12,256.086512064478
13,160.138037116325
14,74.9988552081665
15,27.2047536527266
16,8.05365377554109
17,1.99063474821481
18,0.397995886631024
19,0.0623549430783858
20,0.00758688105721851
21,0.000708947075371969
22,4.72269878344412e-05
23,2.52581369586225e-06
24,1.36321976816928e-07
25,3.0950152016498e-08
26,2.52168969490733e-08
27,2.42958828108083e-08
28,2.45143629614964e-08
29,2.54048249527104e-08
30,2.66499176131079e-08
31,2.80335106573398e-08
32,2.94191143324263e-08
33,2.81869988428507e-08
34,2.68869822854113e-08
35,2.57593572416166e-08
36,2.48873099665788e-08
37,2.43467120245015e-08
38,2.41806704608872e-08
39,2.43802679525091e-08
40,2.48846872999077e-08
41,2.56203940683888e-08


==> img/DataCSV/BG/Input1/1.000000e-08.csv <==
1,0.287597350783305
2,11.2483656499794
3,41.5374713834725
4,110.384608593194
5,49.4166889880019
6,123.992565176287
7,98.7864258734386
8,42.0062269254644
9,17.1894913523819
10,31.8155567421659
11,58.0059881078856
12,79.5646150615701
13,80.9706978942491
14,64.3175454991757
15,40.6721853015692
16,20.7289564660445
17,8.65881456360575
18,3.05306891144813
19,0.938284490852763
20,0.252311485468634
21,0.057982476514716
22,0.011154383464345
23,0.00178288654997611
24,0.000236901941958879
25,2.50512156196442e-05
26,2.24258448141796e-06
27,2.61755295078935e-07
28,8.23283897633786e-08
29,4.09911784305828e-08
30,1.94070748757134e-08
31,9.19032673522664e-09
32,4.51036139543437e-09
33,2.35735055223868e-09
34,1.31460581695334e-09
35,7.62235363644347e-10
36,4.54764303045124e-10
37,2.93819733360038e-10
38,4.71975283946568e-10
39,5.91394377616718e-10
40,6.23310568355713e-10
41,6.15346096110395e-10
42,5.93254144280822e-10
43,5.73685106533179e-10
44,5.61384297028086e-10
45,5.57668335105663e-10
46,5.61607786972826e-10
47,5.71740182401226e-10
48,5.86222969353374e-10
49,6.03151508787101e-10
50,6.21829521127738e-10
51,6.20937528724573e-10
52,6.03018147286772e-10
53,5.86697278478028e-10
54,5.72707425771112e-10
55,5.62700372764194e-10
56,5.55976495746171e-10
57,5.53370766779797e-10


==> img/DataCSV/BG/Input1/Gamma.csv <==
-35.4916946511423,-15.5639628099439,-35.5036908351182,-13.5335740381558,-35.4780046192045,-17.6421141858356
-34.9398582714646,-15.5587872862349,-34.9638479801006,-13.5290736847331,-34.9124812423975,-17.6362476092213
-34.3882665812572,-15.5501626881857,-34.4242444965108,-13.5215742041912,-34.3472086240047,-17.6264714265455
-33.8370418574499,-15.5380909276987,-33.8850000037316,-13.5110772590162,-33.7823120737462,-17.6127878049938
-33.2863062956237,-15.5225746808436,-33.3462340415642,-13.4975851761725,-33.2179168179757,-17.5951997779536
-32.736181982922,-15.5036173872643,-32.8080660437294,-13.481100946587,-32.6541479719195,-17.5737112443414
-32.1867908709864,-15.4812232494165,-32.2706153113912,-13.4616282244863,-32.0911305119415,-17.5483269677386
-31.6382547489224,-15.4553972316361,-31.7340009867099,-13.4391713265864,-31.528989247838,-17.5190525753354
-31.0906952163013,-15.4261450590388,-31.1983420264308,-13.4137352311358,-30.9678487951704,-17.4858945566838
-30.5442336562038,-15.3934732162506,-30.663757175514,-13.3853255768121,-30.4078335476399,-17.4488602622582
-29.998991208312,-15.3573889459705,-30.130364940811,-13.3539486614718,-29.8490676495118,-17.4079579018268
-29.4550887420549,-15.3179002473652,-29.5982835647936,-13.3196114407542,-29.2916749680959,-17.3631965426311
-28.9126468298143,-15.2750158742954,-29.0676309993425,-13.2823215265397,-28.7357790662868,-17.3145861073759
-28.371785720196,-15.2287453333754,-28.5385248795993,-13.2420871852621,-28.1815031751729,-17.2621373720301
-27.8326253113734,-15.1790988818657,-28.0110824978896,-13.1989173360764,-27.6289701667183,-17.2058619634372
-27.2952851245081,-15.1260875253995,-27.4854207777208,-13.1528215488814,-27.0783025265245,-17.1457723567384
-26.7598842772549,-15.0697230155422,-26.9616562478635,-13.103810042198,-26.5296223266783,-17.0818818726069
-26.2265414573552,-15.0100178471869,-26.4399050165185,-13.0518936809048,-25.9830511986899,-17.0142046742951
-25.6953748963268,-14.9469852557846,-25.9202827455783,-12.9970839738284,-25.4387103065304,-16.9427557644944
-25.1665023432539,-14.8806392144097,-25.4029046249874,-12.9393930711933,-24.8967203197719,-16.8675509820102
-24.6400410386848,-14.8109944306628,-24.8878853472064,-12.8788337619274,-24.3572013868375,-16.7886069982501
-24.1161076886419,-14.7380663434101,-24.3753390817874,-12.8154194708277,-23.8202731083663,-16.7059413135284
-23.5948184387502,-14.6618711193613,-23.8653794500648,-12.7491642555839,-23.2860545107013,-16.6195722531869
-23.0762888484902,-14.5824256494851,-23.3581194999676,-12.6800828036622,-22.7546640195025,-16.5295189635319
-22.5606338655804,-14.4997475452655,-22.8536716809589,-12.6081904290495,-22.2262194334953,-16.4358014075905
-22.0479678004964,-14.4138551347972,-22.3521478191082,-12.5335030688583,-21.7008378983561,-16.3384403606848
-21.5384043011295,-14.3247674587228,-21.8536590923018,-12.4560372797941,-21.1786358807438,-16.2374574058264
-21.0320563275941,-14.2325042660121,-21.3583160055966,-12.3758102344847,-20.6597291424813,-16.1328749289323
-20.5290361271863,-14.1370860095837,-20.8662283667238,-12.2928397176739,-20.1442327148936,-16.0247161138619
-20.0294552095008,-14.0385338417712,-20.3775052617462,-12.2071441222783,-19.6322608733074,-15.9130049372777
-19.5334243217118,-13.9368696096341,-19.8922550308764,-12.1187424453108,-19.1239271117187,-15.7977661633306
-19.0410534240221,-13.8321158501151,-19.4105852444595,-12.0276542836686,-18.6193441176333,-15.6790253381694
-18.5524516652874,-13.7242957850435,-18.9326026791273,-11.9338998297892,-18.1186237470863,-15.5568087842785
-18.0677273588203,-13.6134333159877,-18.4584132941278,-11.8374998671742,-17.621876999846,-15.4311435946421
-17.5869879583789,-13.4995530189569,-17.9881222078364,-11.7384757657822,-17.1292139948071,-15.3020576267386
-17.1103400343469,-13.3826801389526,-17.5218336744527,-11.636849477291,-16.6407439455796,-15.1695794963652
-16.6378892501088,-13.2628405843728,-17.05965106089,-11.5326435302317,-16.1565751362788,-15.033738571294
-16.1697403386266,-13.1400609212681,-16.6016768238606,-11.4258810249946,-15.67681489752,-14.8945649647619
-15.7059970792225,-13.0143683674531,-16.1480124871633,-11.3165856287081,-15.2015695826263,-14.7520895287954
-15.2467622745729,-12.8857907864722,-15.6987586191774,-11.2047815699925,-14.7309445440516,-14.6063438473708
-14.7921377279195,-12.7543566814233,-15.2540148105691,-11.0904936335884,-14.2650441100262,-14.457360229413
-14.342224220501,-12.6200951886388,-14.8138796522136,-10.973747154863,-13.8039715614295,-14.3051717016331
-13.8971214892126,-12.4830360712268,-14.37845071334,-10.8545680141937,-13.3478291088944,-14.1498120012073
-13.4569282044956,-12.3432097124735,-13.9478245199019,-10.7329826312304,-12.8967178701494,-13.9913155682976
-13.0217419484645,-12.2006471091075,-13.5220965331797,-10.6090179590395,-12.4507378476027,-13.8297175384175
-12.591659193275,-12.0553798644283,-13.1013611286183,-10.4827014781283,-12.0099879061739,-13.6650537346429
-12.1667752797379,-11.907440181301,-12.6857115749066,-10.3540611903536,-11.5745657513771,-13.497360659671
-11.747184396184,-11.756860855017,-12.2752400133009,-10.2231256127142,-11.1445679076622,-13.3266754877281
-11.3329795575844,-11.6036752660245,-11.8700374371997,-10.0899237710287,-10.7200896970167,-13.1530360563293
-10.9242525849309,-11.4479173725282,-11.4701936719719,-9.95448519350182,-10.3012252178351,-12.9764808578903
-10.5210940848812,-11.2896217029616,-11.0757973550445,-9.81683990417807,-9.88806732405921,-12.7970490311943
-10.1235934296732,-11.1288233483329,-10.6869359162531,-9.67701841628619,-9.48070760459385,-12.614780352716
-9.73183873731261,-10.9655579544461,-10.3036955584608,-9.53505172547495,-9.07923636300384,-12.429715227804
-9.34591685203959,-10.7998617139983,-9.9261612384486,-9.39097130294205,-8.68374259749528,-12.2418946817234
-8.96591332507651,-10.6317713585577,-9.55441664808225,-9.24480908845753,-8.29431398118645,-12.0513603505615
-8.59191239566323,-10.4613241504197,-9.18854419575924,-9.09659748328341,-7.91103684267247,-11.8581544719978
-8.22399697238284,-10.2885578743476,-8.82862498814063,-8.94636934299095,-7.53399614688789,-11.6623198759412
-7.86224861478253,-10.1135108291957,-8.47473881217129,-8.7941579701772,-7.16327547627169,-11.4638999750346
-7.50674751529343,-9.93622181941971,-8.12696411739273,-8.63999710708253,-6.79895701223871,-11.262938755032
-7.15757248145352,-9.75673014647443,-7.78537799855235,-8.48392092811059,-6.44112151696165,-11.0594807650473
-6.81480091843759,-9.57507560010128,-7.45005617851312,-8.32596403225256,-6.08984831546773,-10.8535711076788
-6.47850881189805,-9.39129844950783,-7.12107299146726,-8.16616143541721,-5.74521527805384,-10.6452554290108
-6.14877071112038,-9.20543943444086,-6.79850136645789,-8.0045485626686,-5.40729880302434,-10.4345799084947
-5.8256597124971,-9.0175397561552,-6.48241281121208,-7.84116124037303,-5.07617379975495,-10.221591248712
-5.50924744332369,-8.82764106828022,-6.17287739628898,-7.67603568825704,-4.75191367208696,-10.0063366650214
-5.19960404592027,-8.635785467586,-5.86996373954662,-7.50920851137822,-4.43459030205495,-9.78886387509179
-4.89679816208243,-8.44201548465141,-5.57373899093066,-7.34071669201059,-4.124274033952,-9.56922108832444
-4.60089691786471,-8.24637407443583,-5.28426881758856,-7.1705975814464,-3.8210336587358,-9.34745699516585
-4.31196590870008,-8.04890460675692,-5.00161738931255,-6.99888889171603,-3.524936398779,-9.12362075631403
-4.03006918485876,-7.84965085667643,-4.72584736431436,-6.82562868722803,-3.23604789296736,-8.89776199182057
-3.75526923724951,-7.64865699479608,-4.45701987533523,-6.65085537633097,-2.95443218214896,-8.66993077009087
-3.48762698356664,-7.44596757746584,-4.19519451609395,-6.47460770279908,-2.68015169493754,-8.44017759678491
-3.22720175478581,-7.24162753690668,-3.94042932807611,-6.29692473724353,-2.41326723387336,-8.20855340362122
-2.97405128201147,-7.03568217124998,-3.69278078766746,-6.11784586845125,-2.15383796194449,-7.97510953708629
-2.72823168367906,-6.82817713449583,-3.45230379363424,-5.93741079465318,-1.90192138947151,-7.73989774705208
-2.48979745311465,-6.61915842639244,-3.21905165495319,-5.75565951472404,-1.65757336135867,-7.5029701753041
-2.25880144645487,-6.40867238223892,-2.99307607899401,-5.57263231931528,-1.42084804471411,-7.26437934398261
-2.03529487092972,-6.19676566261366,-2.77442716005685,-5.38836978192353,-1.19179791684218,-7.02417814393952
-1.81932727351097,-5.98348524303062,-2.56315336826745,-5.20291274989619,-0.970473753610143,-6.7824198230135
-1.61094652992858,-5.76887840352574,-2.35930153883221,-5.01630233537642,-0.756924618192315,-6.53915797422603
-1.4101988340576,-5.55299271817597,-2.16291686165577,-4.8285799061894,-0.55119785019361,-6.29444652390088
-1.21712868767786,-5.33587604455298,-1.97404287132337,-4.63978707667188,-0.353339055155359,-6.04833971970971
-1.0317788906089,-5.11757651311411,-1.79272143744999,-4.44996569844711,-0.163392094445442,-5.80089211864642
-0.854190531222009,-4.89814251653281,-1.61899275539876,-4.25915785114719,0.0186009244649057,-5.55215857493298
-0.684402977331807,-4.67762269897093,-1.45289533737046,-4.06740583308482,0.192599657335478,-5.30219422785932
-0.522453867469139,-4.45606594529528,-1.29446600386603,-3.87475215187665,0.358565532100613,-5.05105448956005
-0.368379102537396,-4.23352137024083,-1.14373987552431,-3.68123951502011,0.516461757419869,-4.79879503273068
-0.222212837853988,-4.01003830752293,-1.00075036533645,-3.48691082042607,0.666253330833911,-4.5454717782861
-0.0839874755787804,-3.78566629890104,-0.865529171238876,-3.29180914690922,0.807907046523901,-4.29114088296402
0.0462663424688259,-3.56045508319627,-0.738106269086529,-3.09597774463832,0.941391502672516,-4.03585872687612
0.16851974160258,-3.33445458526529,-0.618509906007816,-2.89946002554849,1.06667710842515,-3.77968190100971
0.282745620670291,-3.10771490493296,-0.506766594142746,-2.70229955371771,1.18373609044959,-3.52266719468268
0.388918658061655,-2.88028630588624,-0.402901104765753,-2.50454003570946,1.29254249909285,-3.26487158295432
0.487015317321543,-2.65221920453166,-0.306936462794368,-2.30622531088387,1.39307221413365,-3.00635221399519
0.577013852367557,-2.42356415881906,-0.218893941685074,-2.1073993416794,1.48530295012941,-2.74716639641846
0.658894312310721,-2.19437185703387,-0.13879305871739,-1.90810620386726,1.56921426135651,-2.48737158657572
0.732638545878167,-1.96469310656052,-0.0666515706672612,-1.70839007678064,1.64478754634267,-2.22702537582006
0.798230205436951,-1.73457882261948,-0.00248546987079123,-1.50829523352108,1.71200605199054,-1.96618547773922
0.855654750617973,-1.50408001698031,0.0536910193210289,-1.30786603114397,1.77085487729152,-1.70490971536162
0.904899451539293,-1.27324778665344,0.10186544369548,-1.10714690082548,1.82132097662905,-1.44325600833812
0.945953391628095,-1.04213330256292,0.142027123938831,-0.906182338013044,1.86339316267052,-1.18128236010243
0.978807470040671,-0.810787798202833,0.174167157003666,-0.705016892561624,1.89706210884732,-0.919046845012872
1.0034544036799,-0.57926255827991,0.198278418082552,-0.50369515885787,1.92232035142229,-0.656607595478459
1.01988872880979,-0.347608907344665,0.21435556218745,-0.302261765934431,1.9391622911444,-0.394022789072073
1.02810680226662,-0.11587819841379,0.222395025334606,-0.10076136757659,1.94758419448986,-0.131350635633674
1.02810680226662,0.115878198413793,0.222395025334606,0.100761367576593,1.94758419448986,0.131350635633678
1.01988872880979,0.347608907344668,0.21435556218745,0.302261765934434,1.9391622911444,0.394022789072077
1.0034544036799,0.579262558279913,0.198278418082552,0.503695158857873,1.92232035142229,0.656607595478463
0.978807470040671,0.810787798202836,0.174167157003666,0.705016892561627,1.89706210884732,0.919046845012876
0.945953391628095,1.04213330256292,0.142027123938831,0.906182338013044,1.86339316267052,1.18128236010243
0.904899451539293,1.27324778665344,0.10186544369548,1.10714690082548,1.82132097662905,1.44325600833812
0.855654750617973,1.50408001698031,0.0536910193210289,1.30786603114397,1.77085487729152,1.70490971536162
0.798230205436951,1.73457882261948,-0.00248546987079123,1.50829523352108,1.71200605199054,1.96618547773923
0.732638545878167,1.96469310656053,-0.0666515706672683,1.70839007678064,1.64478754634266,2.22702537582007
0.658894312310721,2.19437185703387,-0.13879305871739,1.90810620386726,1.56921426135651,2.48737158657572
0.577013852367557,2.42356415881907,-0.218893941685074,2.10739934167941,1.48530295012941,2.74716639641846
0.487015317321543,2.65221920453167,-0.306936462794368,2.30622531088387,1.39307221413365,3.0063522139952
0.388918658061648,2.88028630588625,-0.402901104765753,2.50454003570946,1.29254249909285,3.26487158295432
0.282745620670283,3.10771490493297,-0.506766594142746,2.70229955371771,1.18373609044959,3.52266719468268
0.16851974160258,3.33445458526529,-0.618509906007816,2.89946002554849,1.06667710842515,3.77968190100972
0.0462663424688259,3.56045508319627,-0.738106269086529,3.09597774463832,0.941391502672516,4.03585872687612
-0.0839874755787804,3.78566629890104,-0.865529171238876,3.29180914690922,0.807907046523901,4.29114088296402
-0.222212837853988,4.01003830752293,-1.00075036533645,3.48691082042608,0.666253330833911,4.5454717782861
-0.368379102537396,4.23352137024083,-1.14373987552432,3.68123951502011,0.516461757419862,4.79879503273068
-0.522453867469139,4.45606594529528,-1.29446600386603,3.87475215187665,0.358565532100613,5.05105448956005
-0.684402977331807,4.67762269897093,-1.45289533737046,4.06740583308483,0.192599657335478,5.30219422785932
-0.854190531222017,4.89814251653282,-1.61899275539877,4.25915785114719,0.0186009244649057,5.55215857493298
-1.0317788906089,5.11757651311411,-1.79272143744999,4.44996569844711,-0.163392094445442,5.80089211864642
-1.21712868767786,5.33587604455298,-1.97404287132337,4.63978707667188,-0.353339055155359,6.04833971970971
-1.4101988340576,5.55299271817597,-2.16291686165578,4.82857990618941,-0.55119785019361,6.29444652390089
-1.61094652992859,5.76887840352574,-2.35930153883221,5.01630233537643,-0.756924618192315,6.53915797422604
-1.81932727351097,5.98348524303062,-2.56315336826745,5.20291274989619,-0.970473753610143,6.7824198230135
-2.03529487092972,6.19676566261366,-2.77442716005685,5.38836978192353,-1.19179791684218,7.02417814393952
-2.25880144645487,6.40867238223892,-2.99307607899401,5.57263231931529,-1.42084804471412,7.26437934398262
-2.48979745311466,6.61915842639244,-3.2190516549532,5.75565951472404,-1.65757336135867,7.5029701753041
-2.72823168367906,6.82817713449583,-3.45230379363424,5.93741079465318,-1.90192138947151,7.73989774705208
-2.97405128201147,7.03568217124999,-3.69278078766747,6.11784586845125,-2.15383796194449,7.97510953708629
-3.22720175478581,7.24162753690668,-3.94042932807611,6.29692473724353,-2.41326723387336,8.20855340362122
-3.48762698356664,7.44596757746584,-4.19519451609396,6.47460770279909,-2.68015169493754,8.44017759678491
-3.75526923724951,7.64865699479608,-4.45701987533524,6.65085537633097,-2.95443218214896,8.66993077009087
-4.03006918485876,7.84965085667643,-4.72584736431436,6.82562868722803,-3.23604789296736,8.89776199182058
-4.31196590870009,8.04890460675692,-5.00161738931255,6.99888889171603,-3.524936398779,9.12362075631403
-4.60089691786471,8.24637407443583,-5.28426881758856,7.1705975814464,-3.8210336587358,9.34745699516585
-4.89679816208243,8.44201548465141,-5.57373899093066,7.3407166920106,-4.12427403395201,9.56922108832444
-5.19960404592027,8.635785467586,-5.86996373954662,7.50920851137822,-4.43459030205495,9.78886387509179
-5.50924744332369,8.82764106828022,-6.17287739628899,7.67603568825704,-4.75191367208697,10.0063366650214
-5.8256597124971,9.0175397561552,-6.48241281121208,7.84116124037303,-5.07617379975495,10.221591248712
-6.14877071112039,9.20543943444086,-6.7985013664579,8.00454856266861,-5.40729880302434,10.4345799084947
-6.47850881189805,9.39129844950783,-7.12107299146726,8.16616143541721,-5.74521527805384,10.6452554290108
-6.8148009184376,9.57507560010128,-7.45005617851312,8.32596403225256,-6.08984831546773,10.8535711076788
-7.15757248145353,9.75673014647443,-7.78537799855236,8.48392092811059,-6.44112151696166,11.0594807650473
-7.50674751529343,9.93622181941971,-8.12696411739273,8.63999710708253,-6.79895701223871,11.262938755032
-7.86224861478254,10.1135108291957,-8.4747388121713,8.7941579701772,-7.1632754762717,11.4638999750346
-8.22399697238284,10.2885578743476,-8.82862498814063,8.94636934299095,-7.53399614688789,11.6623198759412
-8.59191239566323,10.4613241504197,-9.18854419575925,9.09659748328341,-7.91103684267248,11.8581544719978
-8.96591332507651,10.6317713585577,-9.55441664808225,9.24480908845753,-8.29431398118645,12.0513603505615
-9.3459168520396,10.7998617139984,-9.92616123844861,9.39097130294205,-8.68374259749528,12.2418946817234
-9.73183873731261,10.9655579544461,-10.3036955584608,9.53505172547495,-9.07923636300384,12.429715227804
-10.1235934296732,11.1288233483329,-10.6869359162531,9.67701841628619,-9.48070760459386,12.614780352716
-10.5210940848812,11.2896217029616,-11.0757973550445,9.81683990417807,-9.88806732405923,12.7970490311943
-10.9242525849309,11.4479173725282,-11.4701936719719,9.95448519350182,-10.3012252178351,12.9764808578903
-11.3329795575844,11.6036752660245,-11.8700374371997,10.0899237710287,-10.7200896970167,13.1530360563293
-11.747184396184,11.756860855017,-12.2752400133009,10.2231256127142,-11.1445679076622,13.3266754877281
-12.1667752797379,11.907440181301,-12.6857115749066,10.3540611903537,-11.5745657513771,13.497360659671
-12.591659193275,12.0553798644283,-13.1013611286183,10.4827014781283,-12.0099879061739,13.6650537346429
-13.0217419484645,12.2006471091075,-13.5220965331797,10.6090179590395,-12.4507378476027,13.8297175384175
-13.4569282044956,12.3432097124735,-13.9478245199019,10.7329826312304,-12.8967178701494,13.9913155682976
-13.8971214892126,12.4830360712268,-14.37845071334,10.8545680141937,-13.3478291088944,14.1498120012073
-14.342224220501,12.6200951886388,-14.8138796522136,10.973747154863,-13.8039715614295,14.3051717016331
-14.7921377279195,12.7543566814233,-15.2540148105691,11.0904936335884,-14.2650441100262,14.457360229413
-15.2467622745729,12.8857907864722,-15.6987586191775,11.2047815699925,-14.7309445440516,14.6063438473708
-15.7059970792225,13.0143683674531,-16.1480124871633,11.3165856287081,-15.2015695826263,14.7520895287954
-16.1697403386266,13.1400609212681,-16.6016768238606,11.4258810249946,-15.67681489752,14.8945649647619
-16.6378892501088,13.2628405843728,-17.05965106089,11.5326435302317,-16.1565751362788,15.033738571294
-17.1103400343469,13.3826801389526,-17.5218336744527,11.636849477291,-16.6407439455797,15.1695794963652
-17.5869879583789,13.4995530189569,-17.9881222078364,11.7384757657822,-17.1292139948071,15.3020576267386
-18.0677273588203,13.6134333159877,-18.4584132941279,11.8374998671742,-17.621876999846,15.4311435946421
-18.5524516652874,13.7242957850435,-18.9326026791273,11.9338998297892,-18.1186237470863,15.5568087842785
-19.0410534240221,13.8321158501151,-19.4105852444595,12.0276542836686,-18.6193441176333,15.6790253381694
-19.5334243217118,13.9368696096341,-19.8922550308764,12.1187424453108,-19.1239271117187,15.7977661633306
-20.0294552095008,14.0385338417712,-20.3775052617463,12.2071441222783,-19.6322608733074,15.9130049372777
-20.5290361271863,14.1370860095837,-20.8662283667238,12.2928397176739,-20.1442327148936,16.0247161138619
-21.0320563275941,14.2325042660121,-21.3583160055966,12.3758102344847,-20.6597291424813,16.1328749289323
-21.5384043011295,14.3247674587228,-21.8536590923018,12.4560372797941,-21.1786358807438,16.2374574058264
-22.0479678004964,14.4138551347972,-22.3521478191082,12.5335030688583,-21.7008378983561,16.3384403606848
-22.5606338655805,14.4997475452655,-22.8536716809589,12.6081904290495,-22.2262194334954,16.4358014075905
-23.0762888484902,14.5824256494851,-23.3581194999676,12.6800828036622,-22.7546640195025,16.5295189635319
-23.5948184387502,14.6618711193613,-23.8653794500649,12.7491642555839,-23.2860545107013,16.6195722531869
-24.1161076886419,14.7380663434101,-24.3753390817874,12.8154194708277,-23.8202731083663,16.7059413135284
-24.6400410386848,14.8109944306628,-24.8878853472064,12.8788337619274,-24.3572013868375,16.7886069982501
-25.1665023432539,14.8806392144097,-25.4029046249874,12.9393930711933,-24.8967203197719,16.8675509820102
-25.6953748963268,14.9469852557846,-25.9202827455783,12.9970839738284,-25.4387103065304,16.9427557644944
-26.2265414573552,15.0100178471869,-26.4399050165185,13.0518936809048,-25.9830511986899,17.0142046742951
-26.7598842772549,15.0697230155422,-26.9616562478635,13.103810042198,-26.5296223266783,17.0818818726069
-27.2952851245082,15.1260875253995,-27.4854207777209,13.1528215488814,-27.0783025265246,17.1457723567384
-27.8326253113734,15.1790988818657,-28.0110824978896,13.1989173360764,-27.6289701667183,17.2058619634372
-28.371785720196,15.2287453333754,-28.5385248795993,13.2420871852621,-28.1815031751729,17.2621373720301
-28.9126468298143,15.2750158742954,-29.0676309993425,13.2823215265397,-28.7357790662868,17.3145861073759
-29.4550887420549,15.3179002473652,-29.5982835647936,13.3196114407542,-29.2916749680959,17.3631965426311
-29.998991208312,15.3573889459705,-30.130364940811,13.3539486614718,-29.8490676495118,17.4079579018268
-30.5442336562038,15.3934732162506,-30.6637571755141,13.3853255768121,-30.4078335476399,17.4488602622582
-31.0906952163013,15.4261450590388,-31.1983420264308,13.4137352311358,-30.9678487951704,17.4858945566838
-31.6382547489224,15.4553972316361,-31.7340009867099,13.4391713265864,-31.528989247838,17.5190525753354
-32.1867908709864,15.4812232494165,-32.2706153113912,13.4616282244863,-32.0911305119415,17.5483269677386
-32.736181982922,15.5036173872643,-32.8080660437295,13.481100946587,-32.6541479719195,17.5737112443414
-33.2863062956237,15.5225746808436,-33.3462340415642,13.4975851761725,-33.2179168179757,17.5951997779536
-33.8370418574499,15.5380909276987,-33.8850000037316,13.5110772590162,-33.7823120737462,17.6127878049938
-34.3882665812572,15.5501626881857,-34.4242444965109,13.5215742041912,-34.3472086240047,17.6264714265455
-34.9398582714646,15.5587872862349,-34.9638479801006,13.5290736847331,-34.9124812423975,17.6362476092213
-35.4916946511423,15.5639628099439,-35.5036908351182,13.5335740381558,-35.4780046192045,17.6421141858356


==> img/DataCSV/BG/Input1/OptN.csv <==
57,5.53370766779797e-10
41,2.56203940683888e-08
28,1.7380524829101e-06
18,0.000274721388986275


==> img/DataCSV/BG/Input1/SpectrumAE.csv <==
-0.108766740544041,0
-0.107512186694013,0.0231034497260709
-0.107512186694013,-0.0231034497260709
-0.106214548346293,0.0445296060169563
-0.106214548346293,-0.0445296060169563
-0.105347679036337,0.0653834531150485
-0.105347679036337,-0.0653834531150485
-0.130656209482242,0
-0.104734428228633,0.0859751455755292
-0.104734428228633,-0.0859751455755292
-0.104267525757422,0.106418643409821
-0.104267525757422,-0.106418643409821
-0.103901504483345,0.126775160799083
-0.103901504483345,-0.126775160799083
-0.103631641311201,0.147071757683247
-0.103631641311201,-0.147071757683247
-0.103467204061358,0.167299438718518
-0.103467204061358,-0.167299438718518
-0.103401908289443,0.187422851599521
-0.103401908289443,-0.187422851599521
-0.103397845550657,0.207407423007119
-0.103397845550657,-0.207407423007119
-0.103394736472548,0.227251258142606
-0.103394736472548,-0.227251258142606
-0.103345873639035,0.247000895120161
-0.103345873639035,-0.247000895120161
-0.103254753869379,0.26672705241572
-0.103254753869379,-0.26672705241572
-0.103170626073812,0.28649537436727
-0.103170626073812,-0.28649537436727
-0.10321272429599,0.306376140706477
-0.10321272429599,-0.306376140706477
-0.103631066797671,0.326336600085669
-0.103631066797671,-0.326336600085669
-0.104560561267414,0.34619452248438
-0.104560561267414,-0.34619452248438
-0.106190996822037,0.367057081032363
-0.106190996822037,-0.367057081032363
-0.11628816158606,0.37565138486042
-0.11628816158606,-0.37565138486042
-0.102949266800625,0.391595205212463
-0.102949266800625,-0.391595205212463
-0.0999314941717138,0.41243518326757
-0.0999314941717138,-0.41243518326757
-0.0978827102297079,0.432547410171233
-0.0978827102297079,-0.432547410171233
-0.440691573224562,0.0796768719517371
-0.440691573224562,-0.0796768719517371
-0.097771669576507,0.453744279584973
-0.097771669576507,-0.453744279584973
-0.0968609960072327,0.466679529860664
-0.0968609960072327,-0.466679529860664
-0.0864210155081674,0.488422141366194
-0.0864210155081674,-0.488422141366194
-0.0776394234907335,0.515151272085895
-0.0776394234907335,-0.515151272085895
-0.118123251272473,0.509200467919068
-0.118123251272473,-0.509200467919068
-0.536943111293863,0
-0.065528183081869,0.541439361664463
-0.065528183081869,-0.541439361664463
-0.350938209359623,0.421536332306626
-0.350938209359623,-0.421536332306626
-0.115568914082604,0.539118558788707
-0.115568914082604,-0.539118558788707
-0.0494779919263291,0.568610828033435
-0.0494779919263291,-0.568610828033435
-0.0956450534939866,0.58127402791085
-0.0956450534939866,-0.58127402791085
-0.0322250871756659,0.597325023310872
-0.0322250871756659,-0.597325023310872
-0.176978456100108,0.572339303443475
-0.176978456100108,-0.572339303443475
-0.0143410621887818,0.629471982114333
-0.0143410621887818,-0.629471982114333
-0.0432363615899499,0.644779524003905
-0.0432363615899499,-0.644779524003905
-0.186346266828968,0.619867248305989
-0.186346266828968,-0.619867248305989
-0.20863642821447,0.625753854641136
-0.20863642821447,-0.625753854641136
0.00565592165493432,0.661578910555253
0.00565592165493432,-0.661578910555253
0.0232772804094819,0.693543017428637
0.0232772804094819,-0.693543017428637
-0.584633538408286,0.375730540704366
-0.584633538408286,-0.375730540704366
-0.240844551175316,0.652827554628395
-0.240844551175316,-0.652827554628395
-0.525077554725524,0.481564365939631
-0.525077554725524,-0.481564365939631
-0.174553944623052,0.701473594621284
-0.174553944623052,-0.701473594621284
0.0395271784287729,0.725436878279722
0.0395271784287729,-0.725436878279722
-0.018900663518343,0.726967523502769
-0.018900663518343,-0.726967523502769
-0.0998745382675563,0.722056230220017
-0.0998745382675563,-0.722056230220017
0.0539523278069724,0.756307534656804
0.0539523278069724,-0.756307534656804
-0.240804320291774,0.724447170980461
-0.240804320291774,-0.724447170980461
-0.316156036094043,0.697277279692485
-0.316156036094043,-0.697277279692485
0.065980248210391,0.787677090830655
0.065980248210391,-0.787677090830655
-0.324208194326851,0.753346070360379
-0.324208194326851,-0.753346070360379
0.0747495413180703,0.820443270708944
0.0747495413180703,-0.820443270708944
-0.226920346119471,0.803297224146895
-0.226920346119471,-0.803297224146895
-0.758425137525707,0.380456219536502
-0.758425137525707,-0.380456219536502
0.079327356875324,0.854386786744696
0.079327356875324,-0.854386786744696
-0.580235633454119,0.651549599270847
-0.580235633454119,-0.651549599270847
-0.208780616354115,0.853562388110713
-0.208780616354115,-0.853562388110713
-0.370825459721529,0.811349738592049
-0.370825459721529,-0.811349738592049
0.0790364713894443,0.88899677198316
0.0790364713894443,-0.88899677198316
-0.438247292793459,0.810615569355524
-0.438247292793459,-0.810615569355524
0.0128238913297167,0.92600898740195
0.0128238913297167,-0.92600898740195
0.0732030203162548,0.923970779940729
0.0732030203162548,-0.923970779940729
-0.931056948025005,0.0852952288189562
-0.931056948025005,-0.0852952288189562
0.0603727892819131,0.959216361429513
0.0603727892819131,-0.959216361429513
-0.464014822915107,0.845245406720174
-0.464014822915107,-0.845245406720174
-0.364859094861746,0.895366448310835
-0.364859094861746,-0.895366448310835
-0.781172059964382,0.58599183676279
-0.781172059964382,-0.58599183676279
-0.276514110892787,0.940765193713781
-0.276514110892787,-0.940765193713781
-0.00314158748587818,0.999995065201853
-0.00314158748587818,-0.999995065201853
-0.00314158748587681,0.999995065201855
-0.00314158748587681,-0.999995065201855
-0.00314158748588152,0.99999506520186
-0.00314158748588152,-0.99999506520186
-0.00314158748588053,0.99999506520186
-0.00314158748588053,-0.99999506520186
-0.00314158748587943,0.99999506520186
-0.00314158748587943,-0.99999506520186
-0.00314158748587809,0.999995065201861
-0.00314158748587809,-0.999995065201861
-0.00314158748587953,0.999995065201861
-0.00314158748587953,-0.999995065201861
-0.00314158748588178,0.999995065201862
-0.00314158748588178,-0.999995065201862
-0.00314158748587852,0.999995065201862
-0.00314158748587852,-0.999995065201862
-0.00314158748588063,0.999995065201862
-0.00314158748588063,-0.999995065201862
-0.00314158748587997,0.999995065201862
-0.00314158748587997,-0.999995065201862
-0.00314158748588281,0.999995065201863
-0.00314158748588281,-0.999995065201863
-0.00314158748588049,0.999995065201864
-0.00314158748588049,-0.999995065201864
-0.00314158748588126,0.999995065201864
-0.00314158748588126,-0.999995065201864
-0.0031415874858833,0.999995065201864
-0.0031415874858833,-0.999995065201864
-0.00314158748588013,0.999995065201865
-0.00314158748588013,-0.999995065201865
-0.00314158748588092,0.999995065201865
-0.00314158748588092,-0.999995065201865
-0.00314158748588898,0.99999506520187
-0.00314158748588898,-0.99999506520187
-0.631366309812569,0.791153674366495
-0.631366309812569,-0.791153674366495
-0.495307085400817,0.887886332505904
-0.495307085400817,-0.887886332505904
-0.412835342525886,0.945610968550143
-0.412835342525886,-0.945610968550143
-0.799635283172807,0.67112621157672
-0.799635283172807,-0.67112621157672
-0.555722003052754,0.887716632116582
-0.555722003052754,-0.887716632116582
0.0351235065773695,1.05864325729099
0.0351235065773695,-1.05864325729099
-0.497470206146527,0.948671286514077
-0.497470206146527,-0.948671286514077
-0.243260665382954,1.05587796283387
-0.243260665382954,-1.05587796283387
0.0286862722593417,1.09017386731513
0.0286862722593417,-1.09017386731513
-0.76841875455177,0.787774794999701
-0.76841875455177,-0.787774794999701
-0.499067971447728,0.98379550739099
-0.499067971447728,-0.98379550739099
-1.02838225409175,0.430742897398402
-1.02838225409175,-0.430742897398402
0.0162104482924671,1.11693562504252
0.0162104482924671,-1.11693562504252
-0.572273052938775,0.964705142694737
-0.572273052938775,-0.964705142694737
-1.06810192989224,0.348837316581465
-1.06810192989224,-0.348837316581465
-0.306444011234871,1.08467139600126
-0.306444011234871,-1.08467139600126
-0.61344996701598,0.951586691879306
-0.61344996701598,-0.951586691879306
-0.436438770045506,1.05281289085783
-0.436438770045506,-1.05281289085783
-0.000119252973852035,1.14001401240803
-0.000119252973852035,-1.14001401240803
-0.720304671759193,0.896418164098492
-0.720304671759193,-0.896418164098492
-0.158046732389953,1.14159184712169
-0.158046732389953,-1.14159184712169
-0.0191477224479516,1.15979519933689
-0.0191477224479516,-1.15979519933689
-1.1755053181425,0
-0.974818810425529,0.657045791615512
-0.974818810425529,-0.657045791615512
-0.0400901534328155,1.17652819922778
-0.0400901534328155,-1.17652819922778
-0.558758231445172,1.04432738967717
-0.558758231445172,-1.04432738967717
-0.0623671792403476,1.19040917650927
-0.0623671792403476,-1.19040917650927
-0.664381756560754,0.996530429799331
-0.664381756560754,-0.996530429799331
-0.0854620771991888,1.20162938447594
-0.0854620771991888,-1.20162938447594
-0.483836771316395,1.10861596876437
-0.483836771316395,-1.10861596876437
-0.108891201699941,1.21049553024861
-0.108891201699941,-1.21049553024861
-0.744761801192262,0.967745245312639
-0.744761801192262,-0.967745245312639
-0.132283662624404,1.21740430280806
-0.132283662624404,-1.21740430280806
-1.11094003404509,0.522873310150158
-1.11094003404509,-0.522873310150158
-0.155360262667651,1.2226811763554
-0.155360262667651,-1.2226811763554
-0.581594105404551,1.08676840669811
-0.581594105404551,-1.08676840669811
-0.1779123112358,1.22656217076422
-0.1779123112358,-1.22656217076422
-0.705943069414328,1.02024449636719
-0.705943069414328,-1.02024449636719
-0.199897211168108,1.22924578155494
-0.199897211168108,-1.22924578155494
-0.221383744760406,1.23085073604113
-0.221383744760406,-1.23085073604113
-0.385016871917486,1.19330710214092
-0.385016871917486,-1.19330710214092
-0.242456937358005,1.2314875913544
-0.242456937358005,-1.2314875913544
-0.864764030734676,0.911441107784298
-0.864764030734676,-0.911441107784298
-0.263349926837436,1.23116759239038
-0.263349926837436,-1.23116759239038
-0.314964323891021,1.21949831699232
-0.314964323891021,-1.21949831699232
-0.305136246899078,1.22420506951695
-0.305136246899078,-1.22420506951695
-0.284303386247212,1.22942889064324
-0.284303386247212,-1.22942889064324
-0.334264204875244,1.22381547437794
-0.334264204875244,-1.22381547437794
-0.818024804234012,0.973344581163451
-0.818024804234012,-0.973344581163451
-0.355422693910505,1.22158402106637
-0.355422693910505,-1.22158402106637
-0.654863377404882,1.09120780432914
-0.654863377404882,-1.09120780432914
-0.376249767647873,1.21667352023115
-0.376249767647873,-1.21667352023115
-0.397217407236441,1.2108370795927
-0.397217407236441,-1.2108370795927
-0.415157410814205,1.20682515353347
-0.415157410814205,-1.20682515353347
-0.948515007443141,0.856631264611501
-0.948515007443141,-0.856631264611501
-0.432156554179318,1.20445111942399
-0.432156554179318,-1.20445111942399
-0.514363072914098,1.17408280887084
-0.514363072914098,-1.17408280887084
-0.450117124181353,1.20130822608198
-0.450117124181353,-1.20130822608198
-0.467932570058885,1.19696289110375
-0.467932570058885,-1.19696289110375
-0.605015535500525,1.13506663134286
-0.605015535500525,-1.13506663134286
-0.485594937664009,1.19184711795599
-0.485594937664009,-1.19184711795599
-0.503497526770649,1.18523600689017
-0.503497526770649,-1.18523600689017
-0.527505848339233,1.17826248173512
-0.527505848339233,-1.17826248173512
-0.547166505510909,1.17503858508389
-0.547166505510909,-1.17503858508389
-0.741813666462845,1.06562905766893
-0.741813666462845,-1.06562905766893
-0.566140470070561,1.16980670483524
-0.566140470070561,-1.16980670483524
-0.584950489707528,1.16313583903008
-0.584950489707528,-1.16313583903008
-0.604369756702237,1.15496637412577
-0.604369756702237,-1.15496637412577
-0.794353499697662,1.03536243357703
-0.794353499697662,-1.03536243357703
-0.62554043777559,1.14779085692561
-0.62554043777559,-1.14779085692561
-0.644992364070137,1.14164701592043
-0.644992364070137,-1.14164701592043
-1.07356056884928,0.757180085373151
-1.07356056884928,-0.757180085373151
-0.663565746983985,1.13497954594274
-0.663565746983985,-1.13497954594274
-0.681722552687108,1.1281693099546
-0.681722552687108,-1.1281693099546
-0.69951584354605,1.12132577159805
-0.69951584354605,-1.12132577159805
-0.717031452491249,1.11398568164923
-0.717031452491249,-1.11398568164923
-0.734209697454877,1.10566873165116
-0.734209697454877,-1.10566873165116
-0.750330386094715,1.09647722780745
-0.750330386094715,-1.09647722780745
-0.868502816227134,1.00596114764807
-0.868502816227134,-1.00596114764807
-0.765021661225147,1.0898789086609
-0.765021661225147,-1.0898789086609
-0.782211662636551,1.085359188901
-0.782211662636551,-1.085359188901
-0.800393363565714,1.07929549601673
-0.800393363565714,-1.07929549601673
-0.818395726905339,1.07237596909977
-0.818395726905339,-1.07237596909977
-1.34571030100268,0.112697237443425
-1.34571030100268,-0.112697237443425
-0.835918680271048,1.06502218723034
-0.835918680271048,-1.06502218723034
-0.852686476092312,1.05722032991523
-0.852686476092312,-1.05722032991523
-0.868839951692409,1.04922536805186
-0.868839951692409,-1.04922536805186
-0.884965034945189,1.04115253411273
-0.884965034945189,-1.04115253411273
-0.900423676799063,1.03236606171949
-0.900423676799063,-1.03236606171949
-0.912330975230691,1.02524602298085
-0.912330975230691,-1.02524602298085
-1.27442866490411,0.526210771790329
-1.27442866490411,-0.526210771790329
-0.927275490496954,1.02152303778695
-0.927275490496954,-1.02152303778695
-0.95503316608097,0.996352172620298
-0.95503316608097,-0.996352172620298
-0.94406641964221,1.01451479456938
-0.94406641964221,-1.01451479456938
-1.3767676839268,0.192272353332998
-1.3767676839268,-0.192272353332998
-0.962413381146786,1.004654312444
-0.962413381146786,-1.004654312444
-1.2247212649753,0.660580318788686
-1.2247212649753,-0.660580318788686
-0.98013754758974,0.997534799162563
-0.98013754758974,-0.997534799162563
-0.993702565296562,0.990423757929135
-0.993702565296562,-0.990423757929135
-1.00745016259721,0.986078247610083
-1.00745016259721,-0.986078247610083
-1.02350091028162,0.980573918084146
-1.02350091028162,-0.980573918084146
-1.09758438411257,0.901702242433301
-1.09758438411257,-0.901702242433301
-1.03944845413243,0.973302677612333
-1.03944845413243,-0.973302677612333
-1.05448097130553,0.965152179277972
-1.05448097130553,-0.965152179277972
-1.39822833745427,0.299319440399781
-1.39822833745427,-0.299319440399781
-1.06887021799505,0.957352410459566
-1.06887021799505,-0.957352410459566
-1.08408334518566,0.949713030991034
-1.08408334518566,-0.949713030991034
-1.10002225612393,0.941144293530354
-1.10002225612393,-0.941144293530354
-1.11628940515034,0.932254615274018
-1.11628940515034,-0.932254615274018
-1.13305602252612,0.923956107088218
-1.13305602252612,-0.923956107088218
-1.15019485347949,0.915609476774451
-1.15019485347949,-0.915609476774451
-1.3929498303778,0.470558563392833
-1.3929498303778,-0.470558563392833
-1.16737298051796,0.906490556979609
-1.16737298051796,-0.906490556979609
-1.18441228192779,0.896454532322466
-1.18441228192779,-0.896454532322466
-1.30070062992234,0.720000096142346
-1.30070062992234,-0.720000096142346
-1.2309519000392,0.841875978039356
-1.2309519000392,-0.841875978039356
-1.20130871803253,0.885420634289002
-1.20130871803253,-0.885420634289002
-1.21812184174109,0.87304502980833
-1.21812184174109,-0.87304502980833
-1.23549438293726,0.858184668302171
-1.23549438293726,-0.858184668302171
-1.27862703673271,0.807318388157108
-1.27862703673271,-0.807318388157108
-1.25621369591002,0.843661275231943
-1.25621369591002,-0.843661275231943
-1.27499894686446,0.829263172154132
-1.27499894686446,-0.829263172154132
-1.29662207774794,0.812907068772737
-1.29662207774794,-0.812907068772737
-1.31722592849746,0.799917685462244
-1.31722592849746,-0.799917685462244
-1.53611801474131,0.139720187133823
-1.53611801474131,-0.139720187133823
-1.33633223519517,0.785947637628612
-1.33633223519517,-0.785947637628612
-1.35495439804386,0.771004456735281
-1.35495439804386,-0.771004456735281
-1.37299526067253,0.755192451005564
-1.37299526067253,-0.755192451005564
-1.38984654268139,0.738705793318781
-1.38984654268139,-0.738705793318781
-1.48346236055592,0.527859488711794
-1.48346236055592,-0.527859488711794
-1.40504404305925,0.722732631860359
-1.40504404305925,-0.722732631860359
-1.42070099613665,0.708241136997425
-1.42070099613665,-0.708241136997425
-1.4376255936989,0.692762771231767
-1.4376255936989,-0.692762771231767
-1.56322068932075,0.354790742602978
-1.56322068932075,-0.354790742602978
-1.45417152829702,0.676199593296493
-1.45417152829702,-0.676199593296493
-1.47090350206703,0.659349938926556
-1.47090350206703,-0.659349938926556
-1.48835986514385,0.641262081141098
-1.48835986514385,-0.641262081141098
-1.50587187871482,0.621379539807397
-1.50587187871482,-0.621379539807397
-1.52312035027027,0.59981640551249
-1.52312035027027,-0.59981640551249
-1.54005366412414,0.576702084077491
-1.54005366412414,-0.576702084077491
-1.55635787071749,0.552419744707868
-1.55635787071749,-0.552419744707868
-1.57128756382871,0.52765860185507
-1.57128756382871,-0.52765860185507
-1.5845223268398,0.503508488111559
-1.5845223268398,-0.503508488111559
-1.59765140608183,0.480491712570898
-1.59765140608183,-0.480491712570898
-1.61167856473446,0.456673399978048
-1.61167856473446,-0.456673399978048
-1.67699823282888,0.0902448603347666
-1.67699823282888,-0.0902448603347666
-1.62551570038071,0.431085045371386
-1.62551570038071,-0.431085045371386
-1.63868469900003,0.403951979488076
-1.63868469900003,-0.403951979488076
-1.65090598508026,0.375571832767624
-1.65090598508026,-0.375571832767624
-1.66163364514944,0.346517410281921
-1.66163364514944,-0.346517410281921
-1.67033668962276,0.317541999482641
-1.67033668962276,-0.317541999482641
-1.67704805180899,0.289881325871381
-1.67704805180899,-0.289881325871381
-1.68417964653599,0.264193144947798
-1.68417964653599,-0.264193144947798
-1.69262094528653,0.237124095170466
-1.69262094528653,-0.237124095170466
-1.6994455229517,0.208354374086218
-1.6994455229517,-0.208354374086218
-1.7050180660551,0.179898116043914
-1.7050180660551,-0.179898116043914
-1.71090738419725,0.150333743344808
-1.71090738419725,-0.150333743344808
-1.7155570998795,0.117814410105076
-1.7155570998795,-0.117814410105076
-1.71957186277635,0.0829970659323598
-1.71957186277635,-0.0829970659323598
-1.72377873864724,0.049254282384758
-1.72377873864724,-0.049254282384758
-1.72615824764216,0.0163997737617099
-1.72615824764216,-0.0163997737617099


==> img/DataCSV/BG/Input2/1.000000e-02.csv <==
1,24278.2494785649
2,99767.833481323
3,86996.9716160203
4,75344.662905174
5,11138.8662761904
6,53380.4459219439
7,97388.8925443173
8,84919.6094217275
9,35898.2645027184
10,7463.76555145347
11,776.295586881196
12,41.1659943210419
13,1.13575025156867
14,0.0166681723574303
15,0.000194040543055304
16,0.000185516046064505
17,0.000177969947392498
18,0.000171237281089423


==> img/DataCSV/BG/Input2/1.000000e-04.csv <==
1,561.263825337897
2,9017.38450585433
3,22184.2286503893
4,10912.2206207986
5,23773.7704344107
6,6989.94904587536
7,3046.12722471514
8,9388.0985945642
9,16667.7398685987
10,20059.4103363957
11,16514.5752442944
12,9348.0838763931
13,3656.31758144098
14,993.74103407074
15,188.868467498121
16,25.2754662744161
17,2.39917861213451
18,0.16275257860431
19,0.00795155113145339
20,0.000282460584703047
21,7.86469208489492e-06
22,1.10212110074745e-06
23,1.07013146544027e-06
24,1.04069856222364e-06
25,1.01351318623899e-06
26,9.88313321104261e-07
27,9.64875507811639e-07
28,9.43008064893583e-07


==> img/DataCSV/BG/Input2/1.000000e-06.csv <==
1,0.928554067746794
2,41.8385549751929
3,190.121329983973
4,90.8435919154626
5,365.929540279896
6,255.631607702218
7,39.2230989679425
8,98.959485519734
9,200.25782966466
10,285.463378857198
11,308.047985313878
12,254.294827856539
13,161.306939952387
14,78.8598955461211
15,29.7957581899303
16,8.72695198601919
17,1.98814633244914
18,0.353608938580544
19,0.0492964557632882
20,0.00540930790734729
21,0.000469228117498242
22,3.23295578807109e-05
23,1.79118771411099e-06
24,9.69240817653356e-08
25,2.32239005808302e-08
26,2.12225100137678e-08
27,2.12444428770722e-08
28,2.10612461394437e-08
29,2.07727405442572e-08
30,2.04612174910111e-08
31,2.01620577774946e-08
32,1.9877630075002e-08
33,1.96113893006357e-08
34,1.93581601276671e-08
35,1.91180028562964e-08
36,1.88865333579274e-08
37,1.86630730301512e-08
38,1.84485987518634e-08
39,1.82430299429982e-08
40,1.80413577498135e-08
41,1.7848062849927e-08


==> img/DataCSV/BG/Input2/1.000000e-08.csv <==
1,0.327702781878912
2,9.58350881620357
3,22.0983927340552
4,78.9146557495578
5,55.0172094931791
6,107.071502323083
7,62.9774168283571
8,14.4996169752891
9,28.8950894784937
10,53.6853170397185
11,76.5564749142229
12,88.0040072852318
13,82.7187192673054
14,63.9109820254441
15,40.7021917559099
16,21.40720614636
17,9.3143221221185
18,3.35875198015703
19,1.00578213406494
20,0.250655578597136
21,0.0521104264863297
22,0.00906027367304803
23,0.00132091351037882
24,0.000161856359364022
25,1.66187552021423e-05
26,1.3422483750022e-06
27,6.88483247007734e-08
28,5.66451952183265e-08
29,3.45254901551396e-08
30,1.69793020512162e-08
31,8.07611719729603e-09
32,3.89169616989984e-09
33,1.85292287247331e-09
34,1.7162024420263e-09
35,1.55886473730826e-09
36,1.21926218331217e-09
37,9.08551515392866e-10
38,6.88018948589112e-10
39,5.54446017455512e-10
40,4.83435156128568e-10
41,4.51498147969847e-10
42,4.38582326518166e-10
43,4.35085410207534e-10
44,4.34496790073426e-10
45,4.33616740334799e-10
46,4.31770445211805e-10
47,4.29245491097395e-10
48,4.26190183447334e-10
49,4.22207974601653e-10
50,4.18610201986401e-10
51,4.15105260099712e-10
52,4.11780635542418e-10
53,4.08232145954639e-10
54,4.04442864495483e-10
55,4.01303023815783e-10
56,3.98045004207584e-10
57,3.95044897110109e-10


==> img/DataCSV/BG/Input2/OptN.csv <==
57,3.95044897110109e-10
41,1.7848062849927e-08
28,9.43008064893583e-07
18,0.000171237281089423


==> img/DataCSV/BG/Map.csv <==
-3.48633643719749,-11.5318804491904,-3.45795001773341,-12.035918184809,-3.51363651335955,-11.1339826581428
-3.25057678501826,-11.5027499183473,-3.16548923318519,-12.0055144109013,-3.33240805114272,-11.1058572516526
-3.01571083343075,-11.4445624429102,-2.87413708776919,-11.9447836656576,-3.15186657663742,-11.04967748589
-2.78233187421222,-11.357465009492,-2.58462956229061,-11.8538793602109,-2.97246815327708,-10.965585275819
-2.55102944286813,-11.2416776337686,-2.29769797788456,-11.7330311267262,-2.79466595704871,-10.8537930456605
-2.32238782941432,-11.0974928047,-2.01406714863547,-11.5825442383296,-2.6189091317311,-10.71458319229
-2.09698460240972,-10.9252747456778,-1.73445355063376,-11.4027988379614,-2.44564165431856,-10.548307371879
-1.87538914996803,-10.7254584944657,-1.45956351209508,-11.1942489781029,-2.27530121349657,-10.3553856115804
-1.65816124143394,-10.4985488042559,-1.19009142911392,-10.9574214737996,-2.10831810400216,-10.1363052485041
-1.44584961335717,-10.2451188686189,-0.926718011558834,-10.6929145718812,-1.94511413966202,-9.89161969866085
-1.23899058333634,-9.96580887356666,-0.670108563540202,-10.4013964397379,-1.78610158785422,-9.6219470589852
-1.03810669523416,-9.66132438038755,-0.420911302794333,-10.0836034774718,-1.631682128085,-9.32796854596935
-0.843705399186264,-9.33243454333691,-0.179755723229195,-9.74033845768617,-1.48224583731149,-9.01042677485098
-0.656277769738177,-8.97997016668679,0.052748995231831,-9.37246849761229,-1.33817020457346,-8.67012388370272
-0.476297265348344,-8.60482160604228,0.276015525491298,-8.98092286869596,-1.19981917742323,-8.30791950716183
-0.304218532390995,-8.20793651922596,0.489479876916926,-8.56669064917729,-1.06754224256259,-7.92472860491842
-0.140476256679942,-7.79031747241196,0.692602820030873,-8.13081822559315,-0.941673543009035,-7.52151915044791
0.0145159345855088,-7.35301940755685,0.884871248650211,-7.67440664951399,-0.822531034021538,-7.09930968582603
0.160366517678765,-6.89714697752466,1.06579947603766,-7.19860885619203,-0.710415679917931,-6.65916674880312
0.296707061368856,-6.4238517556379,1.23493046178845,-6.70462675214671,-0.605610693812944,-6.20220217863719
0.423193157609703,-5.93432932670337,1.39183696635403,-6.19370817904455,-0.508380822197289,-5.72957030749153
0.539505291544732,-5.42981626686122,1.53612263028628,-5.6671437615428,-0.418971676165051,-5.24246504449139
0.645349648629129,-4.91158701988628,1.66742297547584,-5.12626364705952,-0.337609110978745,-4.742116859806
0.740458856830881,-4.38095067783246,1.78540632585549,-4.57243414570578,-0.264498655539323,-4.22978967637406
0.824592662035738,-3.83924767415264,1.88977464524261,-4.00705427886773,-0.199824993202333,-3.70677767712476
0.897538534949949,-3.28784639764742,1.98026429020454,-3.43155224515717,-0.143751495251733,-3.17440203575936
0.959112207967711,-2.72813973579624,2.05664667604467,-2.84738181265791,-0.0964198082098506,-2.63400757935173
1.00915814064712,-2.16154155620275,2.11872885422732,-2.2560186465814,-0.0579494960259752,-2.08695939119851
1.04754991261886,-1.5894831350425,2.16635399978239,-1.65895658160836,-0.0284377380474434,-1.53463936250015
1.07419054293497,-1.01340954153512,2.19940180745894,-1.05770384833272,-0.00795908353617447,-0.978442701583901
1.08901273505119,-0.43477598757407,2.21778879562661,-0.453779263340216,0.00343473664923533,-0.419774409486395
1.09197904682385,0.144955848264912,2.22146851715753,0.151291607454061,0.00571494073015222,0.139954269200841
1.08308198509197,0.724321513050754,2.21043167675576,0.755980302517618,-0.00112423128682737,0.699329411257729
1.06234402460564,1.30185747883224,2.18470615443801,1.35875932572702,-0.0170655030596309,1.2569379865284
1.02981755125285,1.87610483963663,2.14435693510632,1.95810600495569,-0.0420686055522492,1.81137142735802
0.985584729728211,2.44561299679279,2.08948594439056,2.55250633847579,-0.0760703787578176,2.36122918675688
0.92975729597776,3.00894332326926,2.02023179117541,3.14045881945808,-0.118984931246275,2.90512227630373
0.862476274944301,3.5646727977711,1.93676941746232,3.72047822890839,-0.170703857133567,3.44167677485098
0.783911624326148,4.11139759941506,1.83930965645082,4.29109938745974,-0.231096509924324,3.96953729916883
0.694261805249228,4.64773665390307,1.72809869995556,4.85088085654258,-0.30001033253624,4.48737042776092
0.593753280937056,5.17233512223571,1.60341747650441,5.39840857958372,-0.377271242672507,4.99386806920273
0.482639944644975,5.68386782315315,1.46558094168866,5.93229945403594,-0.462684072568804,5.4877507664941
0.361202478303758,6.18104258065798,1.31493728255779,6.45120482521506,-0.556033062004006,5.96777092907857
0.229747643492691,6.66260348816397,1.15186703806882,6.95381389311876,-0.657082403329234,6.43271598436551
0.0886075065332093,7.12733408102505,0.976782137811867,7.43885702362107,-0.76557683713843,6.8814114407936
-0.0618614003394642,7.57406040943064,0.790124861440246,7.90510895567846,-0.881242297075782,7.31272385469856
-0.221278979607679,8.00165400390472,0.592366721433674,8.35139189644548,-1.00378660215112,7.72556369349012
-0.389242528630677,8.40903472591767,0.384007272016834,8.77657849648178,-1.13290019481445,8.11888808790597
-0.565327756906411,8.79517349640994,0.165572847242047,9.17959469753457,-1.2682569229252,8.49170346639
-0.749089857866176,9.15909489533507,-0.0623847685762278,9.55942244570305,-1.40951486364083,8.84306806494027
-0.940064632494612,9.49987962565537,-0.299289734716456,9.91510226313086,-1.5563171871436,9.17209430608661
-1.13776966193669,9.81666683556605,-0.544543608673668,10.2457356717305,-1.70829305802367,9.47795104098838
-1.34170552612963,10.1086562930816,-0.797526857877162,10.5504874628167,-1.86505857204151,9.75986564898853
-1.5513570653813,10.375110407491,-1.05760042468355,10.8285878069166,-2.02621772590337,10.0171259893205
-1.76619468170832,10.6153560925764,-1.32410734069182,11.079334198425,-2.1913634175999,10.2490822000374
-1.98567567664652,10.8287864668869,-1.59637438630255,11.3020932301954,-2.36007847478123,10.45514833962
-2.20924562215439,11.0148623867736,-1.87371379132901,11.4963021935806,-2.53193670857047,10.6348038671157
-2.43633976114638,11.1731138083139,-2.1554249723644,11.6614704998842,-2.70650399015386,10.7875949570701
-2.66638443411838,11.3031409746825,-2.44079630251627,11.7971809196298,-2.88333934742777,10.9131356459296
-2.89879852826133,11.4046154259725,-2.72910690903786,11.9030906365191,-3.06199607893254,11.0111088070185
-3.1329949454027,11.4772808289131,-3.01962849431522,11.9789321134155,-3.24202288225915,11.0812669516292
-3.36838208506735,11.52095362439,-3.31162717561014,12.0245137681663,-3.42296499407822,11.1234328541995


==> img/DataCSV/BG/SpectrumAE.csv <==
-0.18237573462812,0
-0.182256899988161,0.0322279858514855
-0.182256899988161,-0.0322279858514855
-0.181887286442858,0.0645386947601401
-0.181887286442858,-0.0645386947601401
-0.181295448044407,0.0970792466167825
-0.181295448044407,-0.0970792466167825
-0.180627616399347,0.129993786128529
-0.180627616399347,-0.129993786128529
-0.180102668296596,0.163336661198747
-0.180102668296596,-0.163336661198747
-0.179924018960851,0.197095919315332
-0.179924018960851,-0.197095919315332
-0.180249656586989,0.231318471466116
-0.180249656586989,-0.231318471466116
-0.18113726983536,0.266370870393411
-0.18113726983536,-0.266370870393411
-0.18159112681206,0.303197173258672
-0.18159112681206,-0.303197173258672
-0.226887207064601,0.303849255672236
-0.226887207064601,-0.303849255672236
-0.179558932625187,0.339704170508589
-0.179558932625187,-0.339704170508589
-0.177724358368603,0.373868650651498
-0.177724358368603,-0.373868650651498
-0.177087797215883,0.405616826070638
-0.177087797215883,-0.405616826070638
-0.174979394325027,0.434303023481386
-0.174979394325027,-0.434303023481386
-0.169709925949972,0.464313318010772
-0.169709925949972,-0.464313318010772
-0.165184388667695,0.49786908150403
-0.165184388667695,-0.49786908150403
-0.162373044113789,0.539617627656199
-0.162373044113789,-0.539617627656199
-0.179570426197686,0.535178279080907
-0.179570426197686,-0.535178279080907
-0.453020716939052,0.348671819228303
-0.453020716939052,-0.348671819228303
-0.576128003293315,0
-0.152639300585681,0.580456127604377
-0.152639300585681,-0.580456127604377
-0.164478569128908,0.596486962315617
-0.164478569128908,-0.596486962315617
-0.134835018072702,0.62350035797639
-0.134835018072702,-0.62350035797639
-0.133102185465057,0.658143712177112
-0.133102185465057,-0.658143712177112
-0.111822716034794,0.673387732386789
-0.111822716034794,-0.673387732386789
-0.0900723066199792,0.707637583297835
-0.0900723066199792,-0.707637583297835
-0.0726384016621413,0.73876278627225
-0.0726384016621413,-0.73876278627225
-0.243696675321137,0.706919252811091
-0.243696675321137,-0.706919252811091
-0.611363248990542,0.458667488062288
-0.611363248990542,-0.458667488062288
-0.0531476787941868,0.768678212242135
-0.0531476787941868,-0.768678212242135
-0.210671381538987,0.752889623932821
-0.210671381538987,-0.752889623932821
-0.0341858040367544,0.799939698356884
-0.0341858040367544,-0.799939698356884
-0.29499044219918,0.74994329793969
-0.29499044219918,-0.74994329793969
-0.0166164837779874,0.83195263996107
-0.0166164837779874,-0.83195263996107
-0.17362536676573,0.838050839179976
-0.17362536676573,-0.838050839179976
-0.00158602214598127,0.865282228766454
-0.00158602214598127,-0.865282228766454
-0.377693359063359,0.809239356041634
-0.377693359063359,-0.809239356041634
0.00941760708436375,0.899244072062175
0.00941760708436375,-0.899244072062175
-0.494992291372542,0.766644023464851
-0.494992291372542,-0.766644023464851
-0.269504883084603,0.88976063259201
-0.269504883084603,-0.88976063259201
0.0154310730739596,0.93276993007912
0.0154310730739596,-0.93276993007912
-0.0914729787188901,0.952225400240392
-0.0914729787188901,-0.952225400240392
0.0151121452050808,0.96476777496564
0.0151121452050808,-0.96476777496564
-0.790116979427957,0.556416837042759
-0.790116979427957,-0.556416837042759
-0.926087973426564,0.282309471990993
-0.926087973426564,-0.282309471990993
-0.371307606617405,0.908761153165287
-0.371307606617405,-0.908761153165287
-0.470233804370207,0.864710548234571
-0.470233804370207,-0.864710548234571
0.00049783278536278,0.994298743617363
0.00049783278536278,-0.994298743617363
-0.00523596383142191,0.999986292247429
-0.00523596383142191,-0.999986292247429
-0.00523596383141898,0.999986292247432
-0.00523596383141898,-0.999986292247432
-0.00523596383141998,0.999986292247433
-0.00523596383141998,-0.999986292247433
-0.00523596383142198,0.999986292247434
-0.00523596383142198,-0.999986292247434
-5.60958299522303e-05,1.03183780697827
-5.60958299522303e-05,-1.03183780697827
-0.066799692781929,1.03227548751911
-0.066799692781929,-1.03227548751911
-0.569389076214144,0.871460336426712
-0.569389076214144,-0.871460336426712
-0.531419503678214,0.906258884750549
-0.531419503678214,-0.906258884750549
-0.0125735903200542,1.05512775286314
-0.0125735903200542,-1.05512775286314
-0.364858209808541,0.996927216486048
-0.364858209808541,-0.996927216486048
-0.0298159602918379,1.07545879346671
-0.0298159602918379,-1.07545879346671
-0.0498229797868629,1.09373828876769
-0.0498229797868629,-1.09373828876769
-1.02294836913128,0.391073665848164
-1.02294836913128,-0.391073665848164
-0.0723810916011798,1.10977416721456
-0.0723810916011798,-1.10977416721456
-0.0973254577380256,1.12229744569283
-0.0973254577380256,-1.12229744569283
-0.621485616136092,0.944399453651591
-0.621485616136092,-0.944399453651591
-0.597973006179329,0.959675577028052
-0.597973006179329,-0.959675577028052
-0.122360037326059,1.12838030201343
-0.122360037326059,-1.12838030201343
-0.760656496162493,0.848355998639216
-0.760656496162493,-0.848355998639216
-0.138780230224152,1.13569419786958
-0.138780230224152,-1.13569419786958
-0.90130493641869,0.729575472534682
-0.90130493641869,-0.729575472534682
-0.161878865135359,1.1485601411907
-0.161878865135359,-1.1485601411907
-1.15766758993255,0.169951180017839
-1.15766758993255,-0.169951180017839
-0.188582463897033,1.15741770268473
-0.188582463897033,-1.15741770268473
-0.452305423690498,1.08206279012606
-0.452305423690498,-1.08206279012606
-0.216339220350712,1.16317251699345
-0.216339220350712,-1.16317251699345
-0.244388051847996,1.16615833360332
-0.244388051847996,-1.16615833360332
-0.611739229639991,1.02660341485916
-0.611739229639991,-1.02660341485916
-0.272107195712065,1.16672483685537
-0.272107195712065,-1.16672483685537
-0.299117715316407,1.1653835133859
-0.299117715316407,-1.1653835133859
-0.325353702550595,1.16262144072574
-0.325353702550595,-1.16262144072574
-0.35093072361618,1.15876668976867
-0.35093072361618,-1.15876668976867
-0.376139251413004,1.15391719216044
-0.376139251413004,-1.15391719216044
-0.424090818613715,1.13842412610626
-0.424090818613715,-1.13842412610626
-0.401149640477925,1.14749476837567
-0.401149640477925,-1.14749476837567
-0.442799802838403,1.1333975329202
-0.442799802838403,-1.1333975329202
-0.467964343135295,1.13129433249374
-0.467964343135295,-1.13129433249374
-0.494578329724438,1.12611165707206
-0.494578329724438,-1.12611165707206
-0.573288972658418,1.08847498050503
-0.573288972658418,-1.08847498050503
-0.520136285580329,1.11907120149007
-0.520136285580329,-1.11907120149007
-0.570481377770023,1.09678767276555
-0.570481377770023,-1.09678767276555
-0.544853192551669,1.11033096175199
-0.544853192551669,-1.11033096175199
-0.728888534352524,1.00580851275172
-0.728888534352524,-1.00580851275172
-0.603215635229342,1.0904784741913
-0.603215635229342,-1.0904784741913
-0.629663895480961,1.08248111819688
-0.629663895480961,-1.08248111819688
-0.796677881498112,0.971352874616463
-0.796677881498112,-0.971352874616463
-0.654625541709231,1.07334167287501
-0.654625541709231,-1.07334167287501
-1.14843376427455,0.514621947515188
-1.14843376427455,-0.514621947515188
-0.67779934582377,1.06437935097198
-0.67779934582377,-1.06437935097198
-0.700553222247371,1.0561219065322
-0.700553222247371,-1.0561219065322
-0.724387372081857,1.04724900159444
-0.724387372081857,-1.04724900159444
-0.749372939640827,1.03762088067721
-0.749372939640827,-1.03762088067721
-0.774031259768563,1.02851548167365
-0.774031259768563,-1.02851548167365
-0.798199730277431,1.01928012740559
-0.798199730277431,-1.01928012740559
-0.82273983257177,1.00974608339423
-0.82273983257177,-1.00974608339423
-0.846801659841293,0.999935383578906
-0.846801659841293,-0.999935383578906
-0.961546903528034,0.89806438631149
-0.961546903528034,-0.89806438631149
-0.869446367722035,0.989346345130841
-0.869446367722035,-0.989346345130841
-0.890593415228903,0.978262007838998
-0.890593415228903,-0.978262007838998
-1.1060896592829,0.729275943775486
-1.1060896592829,-0.729275943775486
-0.911064883026555,0.9668300466688
-0.911064883026555,-0.9668300466688
-0.929666836996559,0.953672304453955
-0.929666836996559,-0.953672304453955
-0.945450165700593,0.945705975367724
-0.945450165700593,-0.945705975367724
-0.969428423437124,0.938360431920729
-0.969428423437124,-0.938360431920729
-1.31492740277936,0.302844620522174
-1.31492740277936,-0.302844620522174
-0.995383689090185,0.927782370975886
-0.995383689090185,-0.927782370975886
-1.02046624051331,0.916267076939643
-1.02046624051331,-0.916267076939643
-1.04422193137648,0.903656370869867
-1.04422193137648,-0.903656370869867
-1.0667555873328,0.890261359941335
-1.0667555873328,-0.890261359941335
-1.08854188116808,0.876811481947354
-1.08854188116808,-0.876811481947354
-1.11068525034164,0.863376472801021
-1.11068525034164,-0.863376472801021
-1.13356588919532,0.849144317164443
-1.13356588919532,-0.849144317164443
-1.15680803313085,0.833842590395206
-1.15680803313085,-0.833842590395206
-1.18028678630746,0.81769233974892
-1.18028678630746,-0.81769233974892
-1.20409853895848,0.800685765915415
-1.20409853895848,-0.800685765915415
-1.22807715352757,0.782523044910428
-1.22807715352757,-0.782523044910428
-1.25184138213518,0.763011895711186
-1.25184138213518,-0.763011895711186
-1.33774257023791,0.615459729529117
-1.33774257023791,-0.615459729529117
-1.27505277405275,0.742120336216897
-1.27505277405275,-0.742120336216897
-1.29743944087142,0.719993172139116
-1.29743944087142,-0.719993172139116
-1.31916039392908,0.696943963126694
-1.31916039392908,-0.696943963126694
-1.34112378384395,0.672511449825962
-1.34112378384395,-0.672511449825962
-1.36482689290857,0.645173903652911
-1.36482689290857,-0.645173903652911
-1.39119872318426,0.617237225717449
-1.39119872318426,-0.617237225717449
-1.41583239662305,0.588861464689554
-1.41583239662305,-0.588861464689554
-1.43708869599214,0.557848966708329
-1.43708869599214,-0.557848966708329
-1.45005355906164,0.527300143167868
-1.45005355906164,-0.527300143167868
-1.54156664832009,0.112049587313173
-1.54156664832009,-0.112049587313173
-1.46828273360999,0.5077871852318
-1.46828273360999,-0.5077871852318
-1.55723143969616,0
-1.4928384066788,0.478525270449272
-1.4928384066788,-0.478525270449272
-1.51343457877793,0.444644362326783
-1.51343457877793,-0.444644362326783
-1.53064006845523,0.408959734599529
-1.53064006845523,-0.408959734599529
-1.54463026219926,0.372703402358553
-1.54463026219926,-0.372703402358553
-1.55580665358893,0.337559088968555
-1.55580665358893,-0.337559088968555
-1.56728334221515,0.304730317003331
-1.56728334221515,-0.304730317003331
-1.58117654414114,0.27003837678989
-1.58117654414114,-0.27003837678989
-1.59408830789493,0.23119346860525
-1.59408830789493,-0.23119346860525
-1.60408432182357,0.189053640213309
-1.60408432182357,-0.189053640213309
-1.61098198788575,0.144050234443673
-1.61098198788575,-0.144050234443673
-1.61595508859371,0.0967909163891418
-1.61595508859371,-0.0967909163891418
-1.61928766662638,0
-1.61888815294427,0.049011696402905
-1.61888815294427,-0.049011696402905


==> img/DataCSV/ISS/Gamma.csv <==
-0.71991451541115,-52.3394152540682,-0.720092370807712,-52.336853530147,-0.719736650419118,-52.3425009151873
-0.624249026930403,-52.0317904660329,-0.642177214914285,-52.0292437986379,-0.606319871703594,-52.0348579911861
-0.529697103688475,-51.1245137418371,-0.565169006871728,-51.1220114806029,-0.494223286762043,-51.1275277786489
-0.437348430344147,-49.6280411937811,-0.48995524489295,-49.6256121765735,-0.384738777607273,-49.6309670063143
-0.348267299712961,-47.5596192524185,-0.41740274669828,-47.5572914729863,-0.279128122804007,-47.5624231214961
-0.26348034708807,-44.9430859062335,-0.348347659681957,-44.9408861915882,-0.178608455821318,-44.9457355180429
-0.183964718553574,-41.8085959754428,-0.283585824545601,-41.806549676685,-0.0843382379073866,-41.8110607939437
-0.110636809647254,-38.1922735860672,-0.223863603455131,-38.1904042862217,0.0025960928546841,-38.1945252049109
-0.0443417041564702,-34.1357958494101,-0.169869278424061,-34.1341250916385,0.0811926424440771,-34.1378083193147
0.0141565652378045,-29.6859125449235,-0.122225119054427,-29.6844595842452,0.150545607452632,-29.6876626727321
0.0641838222254699,-24.8939073419818,-0.0814802110524259,-24.8926889233651,0.209855714217588,-24.8953749579575
0.105163516562055,-19.8150067698338,-0.0481041281681301,-19.814036935215,0.25843943022859,-19.81617496011
0.136623368650182,-14.5077437471889,-0.0224815204884147,-14.5070336736426,0.295736841650058,-14.5085990486971
0.158200812430773,-9.0332830065834,-0.00490768145152154,-9.03284087751008,0.32131810617266,-9.03381556221124
0.169647173856202,-3.45471618782332,0.00441485532781349,-3.45454709863773,0.334888406826559,-3.45491986001504
0.170830536789637,2.16366527564453,0.00537865020202943,2.16355937623647,0.336291349665121,2.16379283415438
0.161737263301884,7.7571110976493,-0.00202740429715853,7.75673143010885,0.325510766161721,7.7575684167843
0.142472150844734,13.2611583683635,-0.0177179554482703,13.2605093082536,0.302670899547523,13.2619401776476
0.113257224489433,18.6123744714378,-0.0415121740064747,18.611463498996,0.268034972942744,18.6134717607361
0.0744291781493909,23.7490881272894,-0.0731358382104204,23.7479257412202,0.222002155783284,23.7504882506475
0.026435494276328,28.6121001374736,-0.112224494111886,28.6106997339535,0.165102963503829,28.6137869588586
-0.0301707132507174,33.1453656390064,-0.158327655806326,33.1437433572973,0.0979931434947872,33.1473197182703
-0.0947370736092491,37.2966400058472,-0.210913997157822,37.2948145422952,0.0214461177957109,37.2988388227691
-0.166519477425881,41.0180809537057,-0.269377475185255,41.0160733462712,-0.0636559303789329,41.0204991675311
-0.244690652430231,44.2667999090828,-0.333044314539366,44.2646332948841,-0.156332223556333,44.2694096505689
-0.328349697538106,47.0053562881704,-0.401180772576553,47.0030556368344,-0.255514693193349,47.0081274807713
-0.416532465486326,49.2021889891824,-0.47300159553908,49.199780815077,-0.360060288869877,49.205089695673
-0.508222674362188,50.8319801252889,-0.547679068386579,50.8294921819518,-0.468764151627518,50.8349769158323
-0.602363619970297,51.8759468062309,-0.624352553982031,51.8734077665182,-0.580373499634495,51.8790051436483
-0.697870354054975,52.3220576059145,-0.702138411695781,52.3194967315539,-0.693602066148368,52.3251422437165


==> img/DataCSV/ISS/Input1/1.000000e-01.csv <==
1,102675.927071382
51,47989.5600934031
101,1248.99281102714
151,15561.083346081
201,1517.05935815477
251,0.528231432461239
301,12.4008933448027
351,68.4294955064833
401,430.658264922894
451,2192.28363293323
501,7.58113751392474e-05
551,5.93329210082981e-05
601,4.82770388822167e-05
651,4.02487277253106e-05
701,3.42232212386545e-05
751,3.00501246450728e-05
801,2.65745106430338e-05
851,2.36578230161071e-05
901,2.11909749113392e-05


==> img/DataCSV/ISS/Input1/1.000000e-02.csv <==
1,79278.2805443089
51,523.105262106294
101,6162.50489224304
151,270.353095759887
201,90.4488677330887
251,1209.15734077968
301,1.53068202193038
351,5.45450088952937
401,21.3054814310189
451,110.814322156796
501,383.859460057388
551,7.66878043411705
601,4.99949215621962e-06
651,4.27068165576623e-06
701,3.69092397656386e-06
751,3.22219170162915e-06
801,2.837856364377e-06
851,2.51881860345064e-06
901,2.25109021621e-06
951,2.02423645016644e-06
1001,1.83034546527837e-06
1051,1.663330341434e-06
1101,1.51844643799698e-06


==> img/DataCSV/ISS/Input1/1.000000e-03.csv <==
1,19650.7184570303
51,2349.28494081907
101,903.963794072971
151,144.145071446197
201,8.66742334876816
251,349.982388978676
301,0.389192346694453
351,1.66829137177718
401,6.26250508118169
451,15.900580462647
501,84.1390021402784
551,272.044923262896
601,1.78670482026015e-07
651,1.52829128736504e-07
701,1.32192439894125e-07
751,1.15462566827614e-07
801,1.01718690376787e-07
851,9.02941969928739e-08
901,8.06975452571419e-08
951,7.25602051758394e-08
1001,6.56016654401385e-08
1051,5.96054775212742e-08
1101,5.44025252464412e-08
1151,4.98591728088557e-08
1201,4.58687132835978e-08
1251,4.2345129065988e-08


==> img/DataCSV/ISS/Input1/1.000000e-04.csv <==
1,12809.8997916987
51,694.601408262903
101,273.276606613504
151,1168.15099875304
201,509.036711928817
251,21.5126876612754
301,323.506468975762
351,0.525589074079828
401,0.60655797925808
451,4.83733297693735
501,14.9302492187706
551,39.1129584051084
601,75.9621856388021
651,5.85674445645124e-08
701,5.06370255078662e-08
751,4.42166229421287e-08
801,3.89468442011616e-08
851,3.45689723757234e-08
901,3.08929333837158e-08
951,2.77766416391756e-08
1001,2.51121521471127e-08
1051,2.28163112887203e-08
1101,2.08242179813426e-08
1151,1.90846301921025e-08
1201,1.75566616434972e-08
1251,1.62073639367448e-08
1301,1.50099653960158e-08
1351,1.39425057774612e-08
1401,1.2986867440606e-08
1451,1.21279668056043e-08


==> img/DataCSV/ISS/Input1/1.000000e-06.csv <==
1,29.7231891471453
51,16.746927344241
101,17.0732779537377
151,4.32163342945576
201,3.21624892645764
251,0.684971338762036
301,1.6508200202724
351,3.79315838641268
401,0.100296889330333
451,0.293519183544617
501,0.45877584367933
551,0.720334968337444
601,0.982387977622086
651,2.0811507632893
701,3.47868061586479
751,0.00821331441641
801,2.55728083879563e-09
851,2.30794761125108e-09
901,2.09054336741784e-09
951,1.90119189067856e-09
1001,1.73577467062673e-09
1051,1.59071121572258e-09
1101,1.4627758704728e-09
1151,1.34948902908566e-09
1201,1.24875104695039e-09
1251,1.15881705637183e-09
1301,1.07821991176357e-09
1351,1.0057433550195e-09
1401,9.40340669510591e-10
1451,8.81151461389529e-10
1501,8.27418905305521e-10
1551,7.78499935755695e-10
1601,7.33843755511185e-10
1651,6.92978563519741e-10
1701,6.55492705293453e-10
1751,6.21023534669995e-10
1801,5.89264080607599e-10
1851,5.59935216998594e-10
1901,5.32805098538057e-10
1951,5.07657909945862e-10
2001,4.84303733390794e-10
2051,4.62580920566094e-10
2101,4.42338459802457e-10
2151,4.23450324249112e-10
2201,4.05795626204258e-10


==> img/DataCSV/ISS/Input1/1.000000e-08.csv <==
1,0.237643782693465
51,0.234124405742148
101,0.190997976697223
151,0.218946394942489
201,0.216446322779423
251,0.23597306540614
301,0.0840166403311493
351,0.112627783380148
401,0.142200907036368
451,0.0208574623833422
501,0.0225487411263904
551,0.0258681588586366
601,0.0287661072984951
651,0.0283845316516583
701,0.0325038074301041
751,0.0439504380891573
801,0.0466106708565854
851,1.95857453360188e-09
901,1.14178085212911e-09
951,6.71750096702547e-10
1001,3.974471391807e-10
1051,2.3442379721265e-10
1101,1.37732279605929e-10
1151,8.24358342684492e-11
1201,4.99944128166567e-11
1251,3.32901948742521e-11
1301,2.79347790858223e-11
1351,2.58091222992075e-11
1401,2.36582215143443e-11
1451,2.1307152945607e-11
1501,1.99850898732563e-11
1551,1.87014527351795e-11
1601,1.76448874309275e-11
1651,1.66875848427644e-11
1701,1.58150183185142e-11
1751,1.49761026523079e-11
1801,1.4208157729207e-11
1851,1.34932407777408e-11
1901,1.28353782412809e-11
1951,1.22207099818327e-11
2001,1.16526162227885e-11
2051,1.11217468629491e-11
2101,1.06273077829027e-11
2151,1.01653177222258e-11
2201,9.73337568015777e-12
2251,9.32878543786275e-12
2301,8.94918295655618e-12
2351,8.59288448026495e-12
2401,8.25796145017943e-12
2451,7.94283962453736e-12
2501,7.64560406886098e-12
2551,7.36539100891968e-12
2601,7.10080229025435e-12
2651,6.85065939014435e-12
2701,6.61394586760039e-12
2751,6.38970099631568e-12
2801,6.17708891146944e-12
2851,5.97532456451915e-12
2901,5.78371875111612e-12
2951,5.60154721388854e-12
3001,5.42822083157423e-12
3051,5.26318475925839e-12
3101,5.10596526019949e-12
3151,4.9560528880526e-12
3201,4.81291054499017e-12
3251,4.67624103999706e-12
3301,4.54563405896414e-12
3351,4.42076389139548e-12
3401,4.30129876307022e-12
3451,4.18689407421307e-12
3501,4.07723706517928e-12
3551,3.97215568898162e-12
3601,3.87137057045243e-12
3651,3.7746016230896e-12
3701,3.68173226568711e-12


==> img/DataCSV/ISS/Input1/OptN.csv <==
1462,1.21279668056043e-08
1283,4.2345129065988e-08
1149,1.51844643799698e-06
927,2.11909749113392e-05


==> img/DataCSV/ISS/Input2/1.000000e-01.csv <==
1,129893.999277571
51,53412.4338880275
101,4352.06072269216
151,3104.4190494761
201,516.489367364568
251,0.456286151441668
301,2.4225024381046
351,13.1240220170765
401,68.3478213452718
451,142.661582466726
501,2.44357324261067e-06
551,1.80657535113397e-06
601,1.39183434187798e-06
651,1.10482495287583e-06
701,8.98095943323282e-07
751,7.44621118107952e-07
801,6.27867657417309e-07
851,5.3889169456347e-07
901,4.72568501261457e-07


==> img/DataCSV/ISS/Input2/1.000000e-02.csv <==
1,73291.0510035346
51,20503.1762843761
101,4851.29941454263
151,464.410971308815
201,37.0111049803055
251,415.904516706954
301,0.32155662460912
351,1.22865639062193
401,4.67133085013714
451,17.1244693984536
501,43.6357783627666
551,0.327794771601938
601,2.514798344894e-07
651,2.02045640704747e-07
701,1.65491715210093e-07
751,1.37838660614587e-07
801,1.16502135094599e-07
851,9.9752668626057e-08
901,8.64023099922364e-08
951,7.56161796493925e-08
1001,6.67955201491712e-08
1051,5.95030632351795e-08
1101,5.34142393665522e-08


==> img/DataCSV/ISS/Input2/1.000000e-03.csv <==
1,22263.9624620675
51,9392.04496004953
101,1450.09125375911
151,110.157734308181
201,9.91736685768691
251,96.2735878863716
301,0.122552029510075
351,0.384840895271568
401,1.29612364695349
451,4.22979526881586
501,12.2595917771799
551,17.821274118244
601,7.08471400923039e-08
651,5.68975424682125e-08
701,4.65688719386294e-08
751,3.87483371271491e-08
801,3.27105689233777e-08
851,2.79692446291459e-08
901,2.41894117097418e-08
951,2.11354134530867e-08
1001,1.86381096104767e-08
1051,1.65737295101593e-08
1101,1.48506001251036e-08
1151,1.33992759220777e-08
1201,1.21669151356703e-08
1251,1.1112683411898e-08


==> img/DataCSV/ISS/Input2/1.000000e-04.csv <==
1,12753.9872425342
51,2423.55398829147
101,343.360320127685
151,238.452340134514
201,107.176058604513
251,19.5651365239466
301,29.4796343988758
351,0.12591441631069
401,0.329790141394716
451,0.947820095554349
501,2.47510429648257
551,5.71469669348518
601,4.21161294230225
651,6.72986120550097e-08
701,5.49591327957863e-08
751,4.56229291733405e-08
801,3.8420762969561e-08
851,3.27695972947972e-08
901,2.82681863513976e-08
951,2.46343594099596e-08
1001,2.16655170076106e-08
1051,1.92136034052052e-08
1101,1.71687050322731e-08
1151,1.54480340635308e-08
1201,1.39883326997021e-08
1251,1.2740744515322e-08
1301,1.16670995393087e-08
1351,1.07372581446516e-08
1401,9.92724697955972e-09
1451,9.217755180424e-09


==> img/DataCSV/ISS/Input2/1.000000e-06.csv <==
1,8.75754716801727
51,13.0552168621924
101,10.6127458974312
151,1.68771563749896
201,1.46797002254769
251,0.160714913964986
301,0.542908683461608
351,1.50433448433964
401,0.0192635788878407
451,0.0294327054398328
501,0.0308978278284573
551,0.0406071742050892
601,0.0844525870386701
651,0.138305948885126
701,0.249198098291611
751,0.0089440369079334
801,6.67018813583922e-08
851,5.67239469032312e-08
901,4.87580575179676e-08
951,4.23184447907786e-08
1001,3.70532993126288e-08
1051,3.27038658756735e-08
1101,2.90769993987139e-08
1151,2.60265886732391e-08
1201,2.3440706597075e-08
1251,2.12326513520674e-08
1301,1.9334540359411e-08
1351,1.76927096308017e-08
1401,1.62643503994095e-08
1451,1.50150276677457e-08
1501,1.39168211030099e-08
1551,1.29469280080544e-08
1601,1.20866011796307e-08
1651,1.13203202480518e-08
1701,1.06351628936417e-08
1751,1.00203127767833e-08
1801,9.46665979453594e-09
1851,8.96649755906613e-09
1901,8.51327196864454e-09
1951,8.10138811879302e-09
2001,7.72604415769306e-09
2051,7.38310632879963e-09
2101,7.06899946622716e-09
2151,6.78062076523299e-09
2201,6.51526878030309e-09


==> img/DataCSV/ISS/Input2/1.000000e-08.csv <==
1,0.146347506354845
51,0.178218715637789
101,0.149704325744866
151,0.0969145956388216
201,0.097161301497993
251,0.07536684102241
301,0.0152207021886
351,0.0246731868672446
401,0.0256690040493824
451,0.00195059180382734
501,0.00183946403253498
551,0.00208139461054379
601,0.00260571111379835
651,0.00259143459282054
701,0.00284158297881362
751,0.00342699284328062
801,0.00481416245422841
851,7.3600276242291e-08
901,6.30279259484191e-08
951,5.44854386973616e-08
1001,4.75002245809511e-08
1051,4.17369487210068e-08
1101,3.69346521258539e-08
1151,3.29005021617314e-08
1201,2.94833429986503e-08
1251,2.65696611378777e-08
1301,2.40685629094846e-08
1351,2.19083192754437e-08
1401,2.00318574773444e-08
1451,1.83932438507284e-08
1501,1.69552164613578e-08
1551,1.56873454035309e-08
1601,1.45646352649267e-08
1651,1.35663823798326e-08
1701,1.26753711051778e-08
1751,1.18771921427416e-08
1801,1.11597206998586e-08
1851,1.05127060189727e-08
1901,9.92743931729634e-09
1951,9.39648854001161e-09
2001,8.91348377590535e-09
2051,8.47294378325529e-09
2101,8.07013344331056e-09
2151,7.70094716404996e-09
2201,7.36181274916191e-09
2251,7.0496116025979e-09
2301,6.76161240567033e-09
2351,6.4954157130491e-09
2401,6.2489073995598e-09
2451,6.02021950480321e-09
2501,5.80769710866645e-09
2551,5.60987022767003e-09
2601,5.42542989248936e-09
2651,5.25320773987184e-09
2701,5.09215848429384e-09
2751,4.94134487069482e-09
2801,4.79992474594276e-09
2851,4.66713981222519e-09
2901,4.54230594675721e-09
2951,4.42480473908555e-09
3001,4.31407615705216e-09
3051,4.20961213053917e-09
3101,4.11095090786899e-09
3151,4.01767216608875e-09
3201,3.92939263233441e-09
3251,3.84576229496902e-09
3301,3.7664610453055e-09
3351,3.69119562687191e-09
3401,3.61969708830184e-09
3451,3.5517183503548e-09
3501,3.48703216591421e-09
3551,3.42542923325908e-09
3601,3.36671653904799e-09
3651,3.31071587653512e-09
3701,3.2572625092199e-09


==> img/DataCSV/ISS/Input2/OptN.csv <==
1462,9.217755180424e-09
1283,1.1112683411898e-08
1149,5.34142393665522e-08
927,4.72568501261457e-07


==> img/DataCSV/ISS/SpectrumAE.csv <==
-0.0020621146925,0.412417783181048
-0.0020621146925,-0.412417783181048
-0.002262058112,0.452405967219375
-0.002262058112,-0.452405967219375
-0.0026670687575,0.533407083786433
-0.0026670687575,-0.533407083786433
-0.002677404779,0.535474262246218
-0.002677404779,-0.535474262246218
-0.0027752326265,0.55503958717507
-0.0027752326265,-0.55503958717507
-0.0027978811365,0.559569232553441
-0.0027978811365,-0.559569232553441
-0.002879233185,0.575839438872049
-0.002879233185,-0.575839438872049
-0.002929881297,0.585968934650978
-0.002929881297,-0.585968934650978
-0.003074161027,0.614824519949398
-0.003074161027,-0.614824519949398
-0.0030853258395,0.617057454537192
-0.0030853258395,-0.617057454537192
-0.003494916708,0.698974604253621
-0.003494916708,-0.698974604253621
-0.003512320408,0.702455300744099
-0.003512320408,-0.702455300744099
-0.003588546555,0.717700339577541
-0.003588546555,-0.717700339577541
-0.003648319042,0.729654687545389
-0.003648319042,-0.729654687545389
-0.003650292232,0.730049320612383
-0.003650292232,-0.730049320612383
-0.0037681277685,0.753616133321701
-0.0037681277685,-0.753616133321701
-0.0037681522285,0.753621025260551
-0.0037681522285,-0.753621025260551
-0.0037683613935,0.753662857737635
-0.0037683613935,-0.753662857737635
-0.0037684140955,0.753673398005879
-0.0037684140955,-0.753673398005879
-0.0043797138765,0.875931825946875
-0.0043797138765,-0.875931825946875
-0.004522991596,0.904587011650337
-0.004522991596,-0.904587011650337
-0.004667514538,0.933491238740724
-0.004667514538,-0.933491238740724
-0.0047080336935,0.941594968542202
-0.0047080336935,-0.941594968542202
-0.0047099858445,0.941985393861794
-0.0047099858445,-0.941985393861794
-0.004732154647,0.946419098939442
-0.004732154647,-0.946419098939442
-0.00473354915,0.946697996053162
-0.00473354915,-0.946697996053162
-0.0047336292765,0.946714021152845
-0.0047336292765,-0.946714021152845
-0.0047351906835,0.947026298649303
-0.0047351906835,-0.947026298649303
-0.0047760924345,0.955206546594286
-0.0047760924345,-0.955206546594286
-0.0048752951795,0.975046847585874
-0.0048752951795,-0.975046847585874
-0.0048779241175,0.975572628613488
-0.0048779241175,-0.975572628613488
-0.0049186987415,0.983727451476291
-0.0049186987415,-0.983727451476291
-0.0049323173495,0.986451139029558
-0.0049323173495,-0.986451139029558
-0.00535180079,1.0703467784144
-0.00535180079,-1.0703467784144
-0.005364947565,1.07297610054726
-0.005364947565,-1.07297610054726
-0.005370856895,1.07415795177384
-0.005370856895,-1.07415795177384
-0.005372077295,1.07440202872282
-0.005372077295,-1.07440202872282
-0.005402466305,1.08047975474982
-0.005402466305,-1.08047975474982
-0.00564882738,1.12975135384329
-0.00564882738,-1.12975135384329
-0.00576689188,1.15336395868019
-0.00576689188,-1.15336395868019
-0.00617981482,1.23594751436639
-0.00617981482,-1.23594751436639
-0.006324505845,1.26488535763657
-0.006324505845,-1.26488535763657
-0.00632454529,1.26489324653795
-0.00632454529,-1.26489324653795
-0.0063245588,1.26489594850418
-0.0063245588,-1.26489594850418
-0.00632461795,1.2649077783563
-0.00632461795,-1.2649077783563
-0.00683439501,1.36686191590569
-0.00683439501,-1.36686191590569
-0.00687415404,1.37481362250749
-0.00687415404,-1.37481362250749
-0.00688769861,1.37752250264585
-0.00688769861,-1.37752250264585
-0.006899507735,1.37988429812286
-0.006899507735,-1.37988429812286
-0.00690337112,1.38065696546433
-0.00690337112,-1.38065696546433
-0.0070357299,1.40712839056532
-0.0070357299,-1.40712839056532
-0.0070359933,1.40718106990681
-0.0070359933,-1.40718106990681
-0.00708604773,1.41719183076995
-0.00708604773,-1.41719183076995
-0.00710153088,1.42028842206184
-0.00710153088,-1.42028842206184
-0.007136843485,1.42735085477977
-0.007136843485,-1.42735085477977
-0.007564869135,1.51295491470896
-0.007564869135,-1.51295491470896
-0.00784728063,1.56943650767581
-0.00784728063,-1.56943650767581
-0.00789109309,1.57819889014397
-0.00789109309,-1.57819889014397
-0.00789109373,1.57819901814238
-0.00789109373,-1.57819901814238
-0.00789111221,1.57820271409617
-0.00789111221,-1.57820271409617
-0.007891254715,1.57823121473991
-0.007891254715,-1.57823121473991
-0.00820925034,1.64182954474588
-0.00820925034,-1.64182954474588
-0.008228387155,1.64565685990354
-0.008228387155,-1.64565685990354
-0.008254817875,1.65094293782633
-0.008254817875,-1.65094293782633
-0.0082578288,1.65154511529897
-0.0082578288,-1.65154511529897
-0.008686419865,1.73726225681461
-0.008686419865,-1.73726225681461
-0.00871596062,1.74317033396226
-0.00871596062,-1.74317033396226
-0.00881208835,1.76239563964143
-0.00881208835,-1.76239563964143
-0.00881208902,1.76239577363976
-0.00881208902,-1.76239577363976
-0.00881209755,1.76239747961843
-0.00881209755,-1.76239747961843
-0.00881211874,1.76240171756546
-0.00881211874,-1.76240171756546
-0.008902130445,1.78040383353479
-0.008902130445,-1.78040383353479
-0.00891134531,1.78224678349748
-0.00891134531,-1.78224678349748
-0.0089256256,1.78510280579654
-0.0089256256,-1.78510280579654
-0.00892764272,1.7855062247537
-0.00892764272,-1.7855062247537
-0.0089616775,1.79231309566622
-0.0089616775,-1.79231309566622
-0.00917974835,1.83592672048569
-0.00917974835,-1.83592672048569
-0.009193911855,1.83875938607671
-0.009193911855,-1.83875938607671
-0.00986197014,1.97236937292055
-0.00986197014,-1.97236937292055
-0.009966307635,1.99323661107519
-0.009966307635,-1.99323661107519
-0.009968359685,1.99364701594503
-0.009968359685,-1.99364701594503
-0.00996847536,1.99367015065584
-0.00996847536,-1.99367015065584
-0.00996918145,1.9938113668906
-0.00996918145,-1.9938113668906
-0.010148848415,2.02974431072038
-0.010148848415,-2.02974431072038
-0.010159421265,2.03185885428809
-0.010159421265,-2.03185885428809
-0.01016540161,2.03305490833714
-0.01016540161,-2.03305490833714
-0.01016804339,2.03358325773265
-0.01016804339,-2.03358325773265
-0.01031459748,2.06289370934513
-0.01031459748,-2.06289370934513
-0.01040334748,2.08064348746875
-0.01040334748,-2.08064348746875
-0.01061974797,2.12392304446414
-0.01061974797,-2.12392304446414
-0.010758914055,2.15175591354675
-0.010758914055,-2.15175591354675
-0.01077602874,2.15517880775977
-0.01077602874,-2.15517880775977
-0.01077700766,2.15537458931246
-0.01077700766,-2.15537458931246
-0.01087995398,2.17596359594505
-0.01087995398,-2.17596359594505
-0.011020546545,2.20408175746144
-0.011020546545,-2.20408175746144
-0.01102062446,2.20409734026665
-0.01102062446,-2.20409734026665
-0.01102136053,2.20424455242646
-0.01102136053,-2.20424455242646
-0.01102653668,2.20527976948601
-0.01102653668,-2.20527976948601
-0.01136309345,2.27259028208882
-0.01136309345,-2.27259028208882
-0.011367932345,2.27355804899151
-0.011367932345,-2.27355804899151
-0.011388415555,2.27765463978317
-0.011388415555,-2.27765463978317
-0.01138857142,2.2776858123935
-0.01138857142,-2.2776858123935
-0.01142906721,2.28578486915339
-0.01142906721,-2.28578486915339
-0.01142913999,2.28579942497144
-0.01142913999,-2.28579942497144
-0.01157028899,2.31402887209674
-0.01157028899,-2.31402887209674
-0.01163205795,2.32638250967337
-0.01163205795,-2.32638250967337
-0.01186196037,2.37236241891373
-0.01186196037,-2.37236241891373
-0.01193121279,2.3862127297816
-0.01193121279,-2.3862127297816
-0.01193128944,2.38622805958997
-0.01193128944,-2.38622805958997
-0.011931312955,2.38623276253118
-0.011931312955,-2.38623276253118
-0.011931320605,2.38623429251206
-0.011931320605,-2.38623429251206
-0.01193342203,2.38665457225846
-0.01193342203,-2.38665457225846
-0.012206583435,2.44128617035068
-0.012206583435,-2.44128617035068
-0.01220678656,2.44132679484287
-0.01220678656,-2.44132679484287
-0.012621717695,2.52431198450855
-0.012621717695,-2.52431198450855
-0.012622844855,2.52453741369063
-0.012622844855,-2.52453741369063
-0.01273321514,2.54661119476319
-0.01273321514,-2.54661119476319
-0.012753821515,2.55073241824693
-0.012753821515,-2.55073241824693
-0.01289750652,2.57946906003217
-0.01289750652,-2.57946906003217
-0.01289780728,2.57952921128027
-0.01289780728,-2.57952921128027
-0.01290937227,2.58184218036761
-0.01290937227,-2.58184218036761
-0.0129093909,2.58184590632104
-0.0129093909,-2.58184590632104
-0.012909435145,2.58185475521042
-0.012909435145,-2.58185475521042
-0.01290943692,2.58185511020599
-0.01290943692,-2.58185511020599
-0.0136963146,2.73922867899949
-0.0136963146,-2.73922867899949
-0.01369631859,2.73922947698952
-0.01369631859,-2.73922947698952
-0.01369646594,2.73925894662114
-0.01369646594,-2.73925894662114
-0.013696478185,2.73926139559053
-0.013696478185,-2.73926139559053
-0.01412166473,2.82429764161752
-0.01412166473,-2.82429764161752
-0.014121866055,2.82433790611421
-0.014121866055,-2.82433790611421
-0.01412420056,2.82480480127791
-0.01412420056,-2.82480480127791
-0.01412498026,2.82496073932864
-0.01412498026,-2.82496073932864
-0.01440911509,2.88178699498713
-0.01440911509,-2.88178699498713
-0.014436645695,2.88729304716019
-0.014436645695,-2.88729304716019
-0.014445435155,2.8890509171864
-0.014445435155,-2.8890509171864
-0.0144484746,2.88965879858774
-0.0144484746,-2.88965879858774
-0.01702836808,3.40563104481373
-0.01702836808,-3.40563104481373
-0.017067006115,3.41335855521804
-0.017067006115,-3.41335855521804
-0.01706710779,3.41337888996385
-0.01706710779,-3.41337888996385
-0.017067178115,3.41339295478803
-0.017067178115,-3.41339295478803
-0.017068905085,3.41373834447058
-0.017068905085,-3.41373834447058
-0.01743672213,3.48730083392222
-0.01743672213,-3.48730083392222
-0.018485436545,3.6970410951198
-0.018485436545,-3.6970410951198
-0.01858023005,3.71599955913456
-0.01858023005,-3.71599955913456
-0.018592721185,3.71849775490652
-0.018592721185,-3.71849775490652
-0.01860192803,3.72033910088927
-0.01860192803,-3.72033910088927
-0.01865333593,3.73062055236871
-0.01865333593,-3.73062055236871
-0.019191689055,3.83828983147749
-0.019191689055,-3.83828983147749
-0.019263126975,3.85257723688157
-0.019263126975,-3.85257723688157
-0.01962414991,3.92478092131859
-0.01962414991,-3.92478092131859
-0.02091750352,4.18344840991436
-0.02091750352,-4.18344840991436
-0.020956255135,4.19119863603472
-0.020956255135,-4.19119863603472
-0.021056137615,4.21117488232696
-0.021056137615,-4.21117488232696
-0.02108305541,4.21655837403205
-0.02108305541,-4.21655837403205
-0.021159113355,4.231769772886
-0.021159113355,-4.231769772886
-0.02220998062,4.44194059870142
-0.02220998062,-4.44194059870142
-0.02232362042,4.46466827460014
-0.02232362042,-4.46466827460014
-0.022758588175,4.55166073817396
-0.022758588175,-4.55166073817396
-0.023174122755,4.63476661533101
-0.023174122755,-4.63476661533101
-0.023367702055,4.67348199137974
-0.023367702055,-4.67348199137974
-0.0234448251,4.68890640757092
-0.0234448251,-4.68890640757092
-0.02372516922,4.74497453070624
-0.02372516922,-4.74497453070624
-0.023787575325,4.75745559569
-0.023787575325,-4.75745559569
-0.02412065969,4.82407163597389
-0.02412065969,-4.82407163597389
-0.02449276662,4.89849209170075
-0.02449276662,-4.89849209170075
-0.024698275985,4.93959345092412
-0.024698275985,-4.93959345092412
-0.02617340865,5.23461629606941
-0.02617340865,-5.23461629606941
-0.026340802365,5.26809462058251
-0.026340802365,-5.26809462058251
-0.0263491042,5.26975496682779
-0.0263491042,-5.26975496682779
-0.026358391485,5.27161240060943
-0.026358391485,-5.27161240060943
-0.026928965775,5.38572583216479
-0.026928965775,-5.38572583216479
-0.027318801,5.46369190257064
-0.027318801,-5.46369190257064
-0.02746379789,5.49269091807615
-0.02746379789,-5.49269091807615
-0.027631210445,5.52617301054214
-0.027631210445,-5.52617301054214
-0.02766518082,5.53296700061568
-0.02766518082,-5.53296700061568
-0.027686074465,5.53714567738124
-0.027686074465,-5.53714567738124
-0.027923690875,5.5846683653365
-0.027923690875,-5.5846683653365
-0.028113340745,5.62259786520886
-0.028113340745,-5.62259786520886
-0.02813690866,5.62731138928871
-0.02813690866,-5.62731138928871
-0.028236196775,5.64716876406687
-0.028236196775,-5.64716876406687
-0.02830146951,5.66022314788401
-0.02830146951,-5.66022314788401
-0.02834421178,5.66877149502767
-0.02834421178,-5.66877149502767
-0.02847754255,5.69543731569866
-0.02847754255,-5.69543731569866
-0.028558672015,5.71166300587373
-0.028558672015,-5.71166300587373
-0.028739835785,5.74789530696147
-0.028739835785,-5.74789530696147
-0.028844176095,5.76876310810907
-0.028844176095,-5.76876310810907
-0.028844587555,5.76884539908041
-0.028844587555,-5.76884539908041
-0.0288446455,5.76885698793555
-0.0288446455,-5.76885698793555
-0.028845109835,5.7689498537747
-0.028845109835,-5.7689498537747
-0.029024744015,5.80487624068645
-0.029024744015,-5.80487624068645
-0.02909852472,5.81963219723353
-0.02909852472,-5.81963219723353
-0.02911765145,5.82345749541641
-0.02911765145,-5.82345749541641
-0.029234507985,5.84682851027324
-0.029234507985,-5.84682851027324
-0.02931991228,5.86390915576117
-0.02931991228,-5.86390915576117
-0.02946120026,5.89216639853901
-0.02946120026,-5.89216639853901
-0.029470715435,5.89406940975093
-0.029470715435,-5.89406940975093
-0.02948372759,5.89667180822034
-0.02948372759,-5.89667180822034
-0.02948780699,5.89748767802177
-0.02948780699,-5.89748767802177
-0.029528057205,5.90553762039561
-0.029528057205,-5.90553762039561
-0.029528119845,5.905550148239
-0.029528119845,-5.905550148239
-0.029528142255,5.90555463018298
-0.029528142255,-5.90555463018298
-0.029528175175,5.90556121410068
-0.029528175175,-5.90556121410068
-0.02956482679,5.91289144547107
-0.02956482679,-5.91289144547107
-0.029582628485,5.91645173996655
-0.029582628485,-5.91645173996655
-0.029586133005,5.9171526352052
-0.029586133005,-5.9171526352052
-0.029651884275,5.930302724826
-0.029651884275,-5.930302724826
-0.02968364794,5.93665537841634
-0.02968364794,-5.93665537841634
-0.02972322227,5.94457014547989
-0.02972322227,-5.94457014547989
-0.029808124215,5.96155032222371
-0.029808124215,-5.96155032222371
-0.030040865855,6.00809806836597
-0.030040865855,-6.00809806836597
-0.03026966484,6.05385729336493
-0.03026966484,-6.05385729336493
-0.03029076394,6.05807706061685
-0.03029076394,-6.05807706061685
-0.03029148139,6.05822054882321
-0.03029148139,-6.05822054882321
-0.030309563575,6.06183694061747
-0.030309563575,-6.06183694061747
-0.030373497365,6.07462353878199
-0.030373497365,-6.07462353878199
-0.03072589735,6.14510265477653
-0.03072589735,-6.14510265477653
-0.03073401834,6.14672683247393
-0.03073401834,-6.14672683247393
-0.03101419474,6.20276141202855
-0.03101419474,-6.20276141202855
-0.031203424095,6.2406068099522
-0.031203424095,-6.2406068099522
-0.031678594435,6.33563969001893
-0.031678594435,-6.33563969001893
-0.031933970505,6.38671426557476
-0.031933970505,-6.38671426557476
-0.03355882085,6.71168027242351
-0.03355882085,-6.71168027242351
-0.03415395368,6.83070535058214
-0.03415395368,-6.83070535058214
-0.034202408005,6.84039609444557
-0.034202408005,-6.84039609444557
-0.034247802045,6.84947478895976
-0.034247802045,-6.84947478895976
-0.03426336694,6.85258772904728
-0.03426336694,-6.85258772904728
-0.03427986301,6.85588690180685
-0.03427986301,-6.85588690180685
-0.034335961465,6.86710645255983
-0.034335961465,-6.86710645255983
-0.034348571855,6.86962849903366
-0.034348571855,-6.86962849903366
-0.034621696495,6.92425274421779
-0.034621696495,-6.92425274421779
-0.03533269435,7.06645053771204
-0.03533269435,-7.06645053771204
-0.035729182385,7.14574715348576
-0.035729182385,-7.14574715348576
-0.03592299578,7.18450934794925
-0.03592299578,-7.18450934794925
-0.0364290797,7.28572486673154
-0.0364290797,-7.28572486673154
-0.036653001445,7.33050865592368
-0.036653001445,-7.33050865592368
-0.03900189731,7.80028195664731
-0.03900189731,-7.80028195664731
-0.03943594928,7.88709126551061
-0.03943594928,-7.88709126551061
-0.039952704,7.99044091761573
-0.039952704,-7.99044091761573
-0.041194085795,8.23871417314185
-0.041194085795,-8.23871417314185
-0.04219584928,8.43906436571748
-0.04219584928,-8.43906436571748
-0.04222469244,8.44483292560913
-0.04222469244,-8.44483292560913
-0.04305811152,8.61151465804841
-0.04305811152,-8.61151465804841
-0.04379168905,8.75822833009312
-0.04379168905,-8.75822833009312
-0.0439080478,8.78149978919443
-0.0439080478,-8.78149978919443
-0.04399803705,8.7994974142199
-0.04399803705,-8.7994974142199
-0.044460906505,8.89207014803903
-0.044460906505,-8.89207014803903
-0.04448955771,8.89780031741057
-0.04448955771,-8.89780031741057
-0.044637278935,8.9273441931052
-0.044637278935,-8.9273441931052
-0.04534751349,9.06938932850771
-0.04534751349,-9.06938932850771
-0.04577221451,9.15432847074853
-0.04577221451,-9.15432847074853
-0.0458203398,9.16395340843455
-0.0458203398,-9.16395340843455
-0.045830781135,9.16604164933105
-0.045830781135,-9.16604164933105
-0.045881303825,9.17614606102353
-0.045881303825,-9.17614606102353
-0.04615334259,9.23055313392237
-0.04615334259,-9.23055313392237
-0.046419794125,9.28384277478937
-0.046419794125,-9.28384277478937
-0.046873418415,9.37456649872156
-0.046873418415,-9.37456649872156
-0.04694345071,9.38857278263973
-0.04694345071,-9.38857278263973
-0.046949989845,9.38988059329179
-0.046949989845,-9.38988059329179
-0.046977343285,9.39535121290776
-0.046977343285,-9.39535121290776
-0.04716030014,9.43194212651276
-0.04716030014,-9.43194212651276
-0.04716196821,9.43227573634256
-0.04716196821,-9.43227573634256
-0.04722311796,9.44450553346723
-0.04722311796,-9.44450553346723
-0.04812393892,9.62466747340075
-0.04812393892,-9.62466747340075
-0.04813652063,9.62718378394628
-0.04813652063,-9.62718378394628
-0.048174962715,9.63487210484047
-0.048174962715,-9.63487210484047
-0.04817695306,9.63527016886458
-0.04817695306,-9.63527016886458
-0.048667676075,9.73341354504937
-0.048667676075,-9.73341354504937
-0.048875887095,9.77505522851857
-0.048875887095,-9.77505522851857
-0.048966895255,9.79325663299675
-0.048966895255,-9.79325663299675
-0.049325975075,9.86507169929159
-0.049325975075,-9.86507169929159
-0.05027720965,10.0553162361903
-0.05027720965,-10.0553162361903
-0.0511148722,10.2228466520208
-0.0511148722,-10.2228466520208
-0.0511232811,10.2245284109984
-0.0511232811,-10.2245284109984
-0.05112522335,10.2249168561428
-0.05112522335,-10.2249168561428
-0.0511252683,10.2249258460304
-0.0511252683,-10.2249258460304
-0.0513053754,10.2609468157598
-0.0513053754,-10.2609468157598
-0.0513100794,10.2618876039998
-0.0513100794,-10.2618876039998
-0.0513120554,10.2622827990597
-0.0513120554,-10.2622827990597
-0.05131406405,10.2626845240381
-0.05131406405,-10.2626845240381
-0.0516102132,10.3219136136606
-0.0516102132,-10.3219136136606
-0.0517024506,10.3403608630656
-0.0517024506,-10.3403608630656
-0.0519164594,10.3831620880403
-0.0519164594,-10.3831620880403
-0.0519747101,10.3948120824126
-0.0519747101,-10.3948120824126
-0.05197668825,10.3952077074672
-0.05197668825,-10.3952077074672
-0.0519821302,10.3962960838623
-0.0519821302,-10.3962960838623
-0.051989987,10.3978674242201
-0.051989987,-10.3978674242201
-0.05225766505,10.4514023650208
-0.05225766505,-10.4514023650208
-0.05230213905,10.4602970538351
-0.05230213905,-10.4602970538351
-0.0523051616,10.4609015562787
-0.0523051616,-10.4609015562787
-0.05230790335,10.4614498994243
-0.05230790335,-10.4614498994243
-0.05233196895,10.4662629592599
-0.05233196895,-10.4662629592599
-0.05272557505,10.5449831952385
-0.05272557505,-10.5449831952385
-0.0528697851,10.5738248447112
-0.0528697851,-10.5738248447112
-0.0528701634,10.5739005037654
-0.0528701634,-10.5739005037654
-0.05287038625,10.5739450732083
-0.05287038625,-10.5739450732083
-0.05287042185,10.5739521931193
-0.05287042185,-10.5739521931193
-0.0530288427,10.6056359670647
-0.0530288427,-10.6056359670647
-0.0532676869,10.6534042099504
-0.0532676869,-10.6534042099504
-0.0535145812,10.7027824527108
-0.0535145812,-10.7027824527108
-0.0537675808,10.7533817402079
-0.0537675808,-10.7533817402079
-0.05377004095,10.7538737640575
-0.05377004095,-10.7538737640575
-0.05377021435,10.753908443624
-0.05377021435,-10.753908443624
-0.05380947985,10.7617614454596
-0.05380947985,-10.7617614454596
-0.0538730645,10.774478216497
-0.0538730645,-10.774478216497
-0.05491347875,10.9825584654451
-0.05491347875,-10.9825584654451
-0.0552683871,11.0535392481687
-0.0552683871,-11.0535392481687
-0.05532879025,11.0656197271599
-0.05532879025,-11.0656197271599
-0.05534147175,11.0681559954559
-0.05534147175,-11.0681559954559
-0.05537264005,11.0743895775347
-0.05537264005,-11.0743895775347
-0.0554172512,11.0833116960061
-0.0554172512,-11.0833116960061
-0.05572477765,11.1448162171852
-0.05572477765,-11.1448162171852
-0.0558684113,11.1735425880988
-0.0558684113,-11.1735425880988
-0.056272716,11.2544025173307
-0.056272716,-11.2544025173307
-0.05762761755,11.5253794400557
-0.05762761755,-11.5253794400557
-0.05775720815,11.5512972360772
-0.05775720815,-11.5512972360772
-0.0583287345,11.6656010772524
-0.0583287345,-11.6656010772524
-0.05841812715,11.6834793837693
-0.05841812715,-11.6834793837693
-0.05858257735,11.7163690126413
-0.05858257735,-11.7163690126413
-0.05860096435,11.7200463666735
-0.05860096435,-11.7200463666735
-0.05863750335,11.7273540753254
-0.05863750335,-11.7273540753254
-0.05903180995,11.8062144095527
-0.05903180995,-11.8062144095527
-0.05904045955,11.8079443079286
-0.05904045955,-11.8079443079286
-0.059075301,11.8149125108244
-0.059075301,-11.8149125108244
-0.0590831131,11.8164749112941
-0.0590831131,-11.8164749112941
-0.05940643135,11.8811377529934
-0.05940643135,-11.8811377529934
-0.05985867775,11.9715859023703
-0.05985867775,-11.9715859023703
-0.06031564765,12.0629787399384
-0.06031564765,-12.0629787399384
-0.06033463555,12.0667762724684
-0.06033463555,-12.0667762724684
-0.06070309685,12.1404676113094
-0.06070309685,-12.1404676113094
-0.0608152138,12.1628907210153
-0.0608152138,-12.1628907210153
-0.0616360245,12.3270508089757
-0.0616360245,-12.3270508089757
-0.06172607935,12.3450615538371
-0.06172607935,-12.3450615538371
-0.06187173985,12.3741932896836
-0.06187173985,-12.3741932896836
-0.061889361,12.3777174756305
-0.061889361,-12.3777174756305
-0.0619289908,12.3856433365553
-0.0619289908,-12.3856433365553
-0.0619346256,12.3867702824683
-0.0619346256,-12.3867702824683
-0.0621374381,12.4273322754338
-0.0621374381,-12.4273322754338
-0.06274952365,12.5497478552104
-0.06274952365,-12.5497478552104
-0.06283705795,12.5672544963733
-0.06283705795,-12.5672544963733
-0.0628662445,12.5730917334065
-0.0628662445,-12.5730917334065
-0.06292130365,12.5841034257577
-0.06292130365,-12.5841034257577
-0.0632087057,12.6415831172481
-0.0632087057,-12.6415831172481
-0.0632399312,12.6478281391839
-0.0632399312,-12.6478281391839
-0.0632945721,12.6587561825808
-0.0632945721,-12.6587561825808
-0.06351162635,12.7021664899417
-0.06351162635,-12.7021664899417
-0.0639363442,12.7871089981405
-0.0639363442,-12.7871089981405
-0.06440033445,12.8799058881576
-0.06440033445,-12.8799058881576
-0.0644266361,12.8851661524031
-0.0644266361,-12.8851661524031
-0.064477516,12.8953420052025
-0.064477516,-12.8953420052025
-0.0645683434,12.9135072581326
-0.0645683434,-12.9135072581326
-0.0650060535,13.0010481838505
-0.0650060535,-13.0010481838505
-0.06581913585,13.1636626211319
-0.06581913585,-13.1636626211319
-0.0658193309,13.1637016306443
-0.0658193309,-13.1637016306443
-0.0662055164,13.2409377651745
-0.0662055164,-13.2409377651745
-0.0663647029,13.2727746672058
-0.0663647029,-13.2727746672058
-0.0663696551,13.2737650948252
-0.0663696551,-13.2737650948252
-0.0664084782,13.2815296177669
-0.0664084782,-13.2815296177669
-0.06641269135,13.2823722372339
-0.06641269135,-13.2823722372339
-0.0673480569,13.4694430088054
-0.0673480569,-13.4694430088054
-0.0673532771,13.4704870357548
-0.0673532771,-13.4704870357548
-0.0673887454,13.4775806070835
-0.0673887454,-13.4775806070835
-0.06739197105,13.4782257290194
-0.06739197105,-13.4782257290194
-0.0682078069,13.641390859417
-0.0682078069,-13.641390859417
-0.0683248614,13.6648014667789
-0.0683248614,-13.6648014667789
-0.06861984915,13.7237982793049
-0.06861984915,-13.7237982793049
-0.06888846435,13.7775206477627
-0.06888846435,-13.7775206477627
-0.06888900945,13.7776296664
-0.06888900945,-13.7776296664
-0.0688971691,13.7792615760007
-0.0688971691,-13.7792615760007
-0.0688977254,13.77937283461
-0.0688977254,-13.77937283461
-0.0692320884,13.8462445986972
-0.0692320884,-13.8462445986972
-0.0692325924,13.8463453974372
-0.0692325924,-13.8463453974372
-0.0692368994,13.8472067866697
-0.0692368994,-13.8472067866697
-0.06923694725,13.84721635655
-0.06923694725,-13.84721635655
-0.06978301875,13.9564292913628
-0.06978301875,-13.9564292913628
-0.06989631965,13.9790891881087
-0.06989631965,-13.9790891881087
-0.06989680145,13.9791855469042
-0.06989680145,-13.9791855469042
-0.0699002695,13.979879148234
-0.0699002695,-13.979879148234
-0.069900368,13.9798988479878
-0.069900368,-13.9798988479878
-0.07060636815,14.1210971129764
-0.07060636815,-14.1210971129764
-0.0707127906,14.1423813369186
-0.0707127906,-14.1423813369186
-0.07071683765,14.1431907368009
-0.07071683765,-14.1431907368009
-0.0707261898,14.1450611434204
-0.0707261898,-14.1450611434204
-0.0707266862,14.1451604221794
-0.0707266862,-14.1451604221794
-0.07074555115,14.1489333650167
-0.07074555115,-14.1489333650167
-0.071958784,14.3915769019156
-0.071958784,-14.3915769019156
-0.07280446845,14.5607116776913
-0.07280446845,-14.5607116776913
-0.07327762485,14.6553417747929
-0.07327762485,-14.6553417747929
-0.07588619545,15.1770493733256
-0.07588619545,-15.1770493733256
-0.07612533365,15.2248764154764
-0.07612533365,-15.2248764154764
-0.0765537373,15.3105560744606
-0.0765537373,-15.3105560744606
-0.07735571885,15.4709503794942
-0.07735571885,-15.4709503794942
-0.07737507705,15.4748219710984
-0.07737507705,-15.4748219710984
-0.07749448905,15.4987040725665
-0.07749448905,-15.4987040725665
-0.0775337919,15.5065645443088
-0.0775337919,-15.5065645443088
-0.0775520373,15.510213578695
-0.0775520373,-15.510213578695
-0.07757473205,15.5147524719578
-0.07757473205,-15.5147524719578
-0.0776207145,15.5239488470009
-0.0776207145,-15.5239488470009
-0.0776549854,15.5308029413231
-0.0776549854,-15.5308029413231
-0.07768025425,15.5358566481506
-0.07768025425,-15.5358566481506
-0.07794559975,15.5889250847827
-0.07794559975,-15.5889250847827
-0.07885307975,15.7704188160685
-0.07885307975,-15.7704188160685
-0.07909929035,15.8196603205382
-0.07909929035,-15.8196603205382
-0.08132634865,16.2650664128576
-0.08132634865,-16.2650664128576
-0.0813294381,16.265684295134
-0.0813294381,-16.265684295134
-0.0821904496,16.4378844425918
-0.0821904496,-16.4378844425918
-0.08243011365,16.4858166534279
-0.08243011365,-16.4858166534279
-0.08544256405,17.0882992022548
-0.08544256405,-17.0882992022548
-0.08618389085,17.2365627089262
-0.08618389085,-17.2365627089262
-0.08719581565,17.4389451390984
-0.08719581565,-17.4389451390984
-0.08774556465,17.5488935647173
-0.08774556465,-17.5488935647173
-0.08778620635,17.5570218031124
-0.08778620635,-17.5570218031124
-0.0883028766,17.6603545614288
-0.0883028766,-17.6603545614288
-0.08883899585,17.7675770711223
-0.08883899585,-17.7675770711223
-0.0889906373,17.7979049820163
-0.0889906373,-17.7979049820163
-0.08929235175,17.8582471177254
-0.08929235175,-17.8582471177254
-0.08946886165,17.8935486564479
-0.08946886165,-17.8935486564479
-0.0896616311,17.9321020645213
-0.0896616311,-17.9321020645213
-0.08973343985,17.9464636349983
-0.08973343985,-17.9464636349983
-0.08993830455,17.9874360628333
-0.08993830455,-17.9874360628333
-0.09004274815,18.0083245217227
-0.09004274815,-18.0083245217227
-0.09013986475,18.0277475989297
-0.09013986475,-18.0277475989297
-0.0904738466,18.0945431339698
-0.0904738466,-18.0945431339698
-0.09076596095,18.1529652736794
-0.09076596095,-18.1529652736794
-0.09077539925,18.1548529100835
-0.09077539925,-18.1548529100835
-0.09095998665,18.1917699286121
-0.09095998665,-18.1917699286121
-0.09103308945,18.206390305854
-0.09103308945,-18.206390305854
-0.0913148929,18.2627502913409
-0.0913148929,-18.2627502913409
-0.09141973765,18.2837189792274
-0.09141973765,-18.2837189792274
-0.0914223055,18.2842325428078
-0.0914223055,-18.2842325428078
-0.0915449665,18.3087644361533
-0.0915449665,-18.3087644361533
-0.09154637105,18.309045342642
-0.09154637105,-18.309045342642
-0.091753893,18.3505492138338
-0.091753893,-18.3505492138338
-0.09285218335,18.5702045380908
-0.09285218335,-18.5702045380908
-0.09288871525,18.5775108267605
-0.09288871525,-18.5775108267605
-0.09289990075,18.5797478987965
-0.09289990075,-18.5797478987965
-0.0929843126,18.5966300577656
-0.0929843126,-18.5966300577656
-0.09327796765,18.6553603336234
-0.09327796765,-18.6553603336234
-0.0933298826,18.6657431938352
-0.0933298826,-18.6657431938352
-0.09376448015,18.7526616173345
-0.09376448015,-18.7526616173345
-0.0938637262,18.7725105792179
-0.0938637262,-18.7725105792179
-0.09412194265,18.8241532236727
-0.09412194265,-18.8241532236727
-0.09466859105,18.9334815370432
-0.09466859105,-18.9334815370432
-0.09509761605,19.019285464474
-0.09509761605,-19.019285464474
-0.09520384395,19.0405307789025
-0.09520384395,-19.0405307789025
-0.0966262124,19.3250009129592
-0.0966262124,-19.3250009129592
-0.09668801845,19.3373619684431
-0.09668801845,-19.3373619684431
-0.0968007471,19.3599074166197
-0.0968007471,-19.3599074166197
-0.09686251045,19.3722599322104
-0.09686251045,-19.3722599322104
-0.09717997455,19.4357519585452
-0.09717997455,-19.4357519585452
-0.0972841435,19.4565854881212
-0.0972841435,-19.4565854881212
-0.0982224572,19.6442458823223
-0.0982224572,-19.6442458823223
-0.09893264155,19.7862809768503
-0.09893264155,-19.7862809768503
-0.0993304713,19.8658459322697
-0.0993304713,-19.8658459322697
-0.0999599828,19.9917466584811
-0.0999599828,-19.9917466584811
-0.10020838785,20.0414270474646
-0.10020838785,-20.0414270474646
-0.10042988715,20.0857263537129
-0.10042988715,-20.0857263537129
-0.10053879085,20.1075068214519
-0.10053879085,-20.1075068214519
-0.10075068035,20.1498841917249
-0.10075068035,-20.1498841917249
-0.10160430585,20.3206071576478
-0.10160430585,-20.3206071576478
-0.1025376333,20.5072703143146
-0.1025376333,-20.5072703143146
-0.10322989515,20.6457209536491
-0.10322989515,-20.6457209536491
-0.1035640376,20.7125486082878
-0.1035640376,-20.7125486082878
-0.1036753742,20.7348156499446
-0.1036753742,-20.7348156499446
-0.1036753778,20.7348163699356
-0.1036753778,-20.7348163699356
-0.1036879962,20.7373400183894
-0.1036879962,-20.7373400183894
-0.10368934295,20.7376093650225
-0.10368934295,-20.7376093650225
-0.1037729868,20.7543379259115
-0.1037729868,-20.7543379259115
-0.10380717265,20.7611750104464
-0.10380717265,-20.7611750104464
-0.10381322185,20.7623848353233
-0.10381322185,-20.7623848353233
-0.1038897592,20.7776921139787
-0.1038897592,-20.7776921139787
-0.1053184618,21.0634290621999
-0.1053184618,-21.0634290621999
-0.105546579,21.1090519319033
-0.105546579,-21.1090519319033
-0.1058576672,21.171268794178
-0.1058576672,-21.171268794178
-0.10609947415,21.2196295796568
-0.10609947415,-21.2196295796568
-0.10609960775,21.2196562993228
-0.10609960775,-21.2196562993228
-0.10610121825,21.2199783952965
-0.10610121825,-21.2199783952965
-0.10610407585,21.2205499081525
-0.10610407585,-21.2205499081525
-0.1061121967,21.2221740578502
-0.1061121967,-21.2221740578502
-0.10614034685,21.2278040174744
-0.10614034685,-21.2278040174744
-0.1061449198,21.228718596042
-0.1061449198,-21.228718596042
-0.1061450835,21.2287513356327
-0.1061450835,-21.2287513356327
-0.10627044015,21.2538223522391
-0.10627044015,-21.2538223522391
-0.10643544765,21.2868234397178
-0.10643544765,-21.2868234397178
-0.1080903929,21.6178083523288
-0.1080903929,-21.6178083523288
-0.1083421249,21.6681541229949
-0.1083421249,-21.6681541229949
-0.1083421304,21.6681552229811
-0.1083421304,-21.6681552229811
-0.10834238085,21.668205312355
-0.10834238085,-21.668205312355
-0.1083424822,21.6682255821016
-0.1083424822,-21.6682255821016
-0.1083463197,21.6689930725078
-0.1083463197,-21.6689930725078
-0.1083466192,21.6690529717591
-0.1083466192,-21.6690529717591
-0.10835768275,21.6712656541
-0.10835768275,-21.6712656541
-0.1083594581,21.6716207196616
-0.1083594581,-21.6716207196616
-0.1093176114,21.8632489842634
-0.1093176114,-21.8632489842634
-0.109603286,21.9203831900724
-0.109603286,-21.9203831900724
-0.11005623265,22.0109713876987
-0.11005623265,-22.0109713876987
-0.11043432545,22.0865890024608
-0.11043432545,-22.0865890024608
-0.11056681725,22.1130870312292
-0.11056681725,-22.1130870312292
-0.11060185765,22.1200950236277
-0.11060185765,-22.1200950236277
-0.1108425566,22.1682342118766
-0.1108425566,-22.1682342118766
-0.11084342235,22.1684073597122
-0.11084342235,-22.1684073597122
-0.1108451732,22.168757525335
-0.1108451732,-22.168757525335
-0.11084521565,22.1687660152289
-0.11084521565,-22.1687660152289
-0.1108485177,22.1694264169737
-0.1108485177,-22.1694264169737
-0.11084859015,22.1694409067926
-0.11084859015,-22.1694409067926
-0.1108618344,22.1720897236818
-0.1108618344,-22.1720897236818
-0.1108625608,22.1722350018658
-0.1108625608,-22.1722350018658
-0.1108958823,22.1788992185615
-0.1108958823,-22.1788992185615
-0.11103968685,22.2076597690479
-0.11103968685,-22.2076597690479
-0.1111671261,22.2331473004477
-0.1111671261,-22.2331473004477
-0.11143792875,22.2873071534369
-0.11143792875,-22.2873071534369
-0.11183053045,22.3658265119265
-0.11183053045,-22.3658265119265
-0.1120071642,22.4011528203394
-0.1120071642,-22.4011528203394
-0.1122436127,22.4484419292144
-0.1122436127,-22.4484419292144
-0.11329012515,22.6577418029169
-0.11329012515,-22.6577418029169
-0.1135168141,22.703079026191
-0.1135168141,-22.703079026191
-0.11365777565,22.731270983785
-0.11365777565,-22.731270983785
-0.1136584927,22.7314143919923
-0.1136584927,-22.7314143919923
-0.11365966215,22.7316482790687
-0.11365966215,-22.7316482790687
-0.11365968655,22.7316531590077
-0.11365968655,-22.7316531590077
-0.11366057525,22.7318308967859
-0.11366057525,-22.7318308967859
-0.1136606618,22.7318482065695
-0.1136606618,-22.7318482065695
-0.11366339685,22.7323952097319
-0.11366339685,-22.7323952097319
-0.1136646617,22.7326481765697
-0.1136646617,-22.7326481765697
-0.11370700645,22.7411170207072
-0.11370700645,-22.7411170207072
-0.1154613023,23.0919718049401
-0.1154613023,-23.0919718049401
-0.1155579537,23.1113018433101
-0.1155579537,-23.1113018433101
-0.11658611525,23.3169315828902
-0.11658611525,-23.3169315828902
-0.1166957524,23.3388587387956
-0.1166957524,-23.3388587387956
-0.1166969951,23.3391072756888
-0.1166969951,-23.3391072756888
-0.1167011385,23.3399359453303
-0.1167011385,-23.3399359453303
-0.11670124715,23.3399576750586
-0.11670124715,-23.3399576750586
-0.11670317055,23.3403423502501
-0.11670317055,-23.3403423502501
-0.1167032744,23.3403631199905
-0.1167032744,-23.3403631199905
-0.11670927725,23.3415636749833
-0.11670927725,-23.3415636749833
-0.1167112552,23.3419592600384
-0.1167112552,-23.3419592600384
-0.1167633399,23.3523760698258
-0.1167633399,-23.3523760698258
-0.11694362195,23.3884320291179
-0.11694362195,-23.3884320291179
-0.11713946185,23.427599519515
-0.11713946185,-23.427599519515
-0.11716179,23.4320650936943
-0.11716179,-23.4320650936943
-0.11716564405,23.4328358940591
-0.11716564405,-23.4328358940591
-0.1174283125,23.4853689273839
-0.1174283125,-23.4853689273839
-0.118253494,23.6504031644173
-0.118253494,-23.6504031644173
-0.1199219032,23.9840808333682
-0.1199219032,-23.9840808333682
-0.1199268267,23.9850655210594
-0.1199268267,-23.9850655210594
-0.11992784495,23.9852691685137
-0.11992784495,-23.9852691685137
-0.11992885425,23.9854710259905
-0.11992885425,-23.9854710259905
-0.11992892745,23.9854856658075
-0.11992892745,-23.9854856658075
-0.11992921885,23.985543945079
-0.11992921885,-23.985543945079
-0.1199292523,23.9855506349953
-0.1199292523,-23.9855506349953
-0.11993071425,23.9858430213404
-0.11993071425,-23.9858430213404
-0.12049447195,24.0985931519374
-0.12049447195,-24.0985931519374
-0.1206621365,24.1321256427734
-0.1206621365,-24.1321256427734
-0.1213101503,24.2617267827288
-0.1213101503,-24.2617267827288
-0.12225856295,24.4514069416823
-0.12225856295,-24.4514069416823
-0.122588015,24.517296528047
-0.122588015,-24.517296528047
-0.1230824642,24.6161851319163
-0.1230824642,-24.6161851319163
-0.12323333925,24.6463597647263
-0.12323333925,-24.6463597647263
-0.1232373832,24.6471685446164
-0.1232373832,-24.6471685446164
-0.1232378878,24.6472694633549
-0.1232378878,-24.6472694633549
-0.1232380197,24.6472958430251
-0.1232380197,-24.6472958430251
-0.12323936385,24.6475646696647
-0.12323936385,-24.6475646696647
-0.1232398295,24.6476577985006
-0.1232398295,-24.6476577985006
-0.123244063,24.6485044879168
-0.123244063,-24.6485044879168
-0.12324763625,24.6492191289836
-0.12324763625,-24.6492191289836
-0.1235412403,24.7079392049689
-0.1235412403,-24.7079392049689
-0.12357034585,24.7137602422046
-0.12357034585,-24.7137602422046
-0.1236871905,24.7371288800911
-0.1236871905,-24.7371288800911
-0.12381843305,24.7633770619827
-0.12381843305,-24.7633770619827
-0.1240211756,24.8039250651231
-0.1240211756,-24.8039250651231
-0.1240595458,24.811599009197
-0.1240595458,-24.811599009197
-0.1243315738,24.8660039291228
-0.1243315738,-24.8660039291228
-0.1247535717,24.9504024541215
-0.1247535717,-24.9504024541215
-0.1256830675,25.1362992903674
-0.1256830675,-25.1362992903674
-0.12611699695,25.223084095537
-0.12611699695,-25.223084095537
-0.12657729205,25.3151419647921
-0.12657729205,-25.3151419647921
-0.12657750095,25.3151837442698
-0.12657750095,-25.3151837442698
-0.12657798335,25.3152802230638
-0.12657798335,-25.3152802230638
-0.1265780065,25.3152848530059
-0.1265780065,-25.3152848530059
-0.126578184,25.3153203525622
-0.126578184,-25.3153203525622
-0.1265781906,25.3153216725457
-0.1265781906,-25.3153216725457
-0.12657879275,25.3154421010403
-0.12657879275,-25.3154421010403
-0.12657980025,25.3156435985215
-0.12657980025,-25.3156435985215
-0.1278896745,25.5776151738155
-0.1278896745,-25.5776151738155
-0.12874314865,25.7483078701167
-0.12874314865,-25.7483078701167
-0.12916217205,25.8321115025517
-0.12916217205,-25.8321115025517
-0.12928047935,25.8557726667816
-0.12928047935,-25.8557726667816
-0.12931484305,25.8626453208718
-0.12931484305,-25.8626453208718
-0.12933060095,25.8657968614768
-0.12933060095,-25.8657968614768
-0.12950372365,25.9004209686674
-0.12950372365,-25.9004209686674
-0.12985193815,25.9700629981257
-0.12985193815,-25.9700629981257
-0.1298529101,25.9702573856958
-0.1298529101,-25.9702573856958
-0.12985631795,25.9709389471761
-0.12985631795,-25.9709389471761
-0.12985640825,25.9709570069503
-0.12985640825,-25.9709570069503
-0.12985741235,25.9711578244401
-0.12985741235,-25.9711578244401
-0.12985742385,25.9711601244113
-0.12985742385,-25.9711601244113
-0.1298600882,25.9716929877504
-0.1298600882,-25.9716929877504
-0.1298613556,25.9719464645819
-0.1298613556,-25.9719464645819
-0.13009305,26.0182847653423
-0.13009305,-26.0182847653423
-0.13106359965,26.212392268953
-0.13106359965,-26.212392268953
-0.13143248235,26.2861678867405
-0.13143248235,-26.2861678867405
-0.1315204162,26.3037544369045
-0.1315204162,-26.3037544369045
-0.131520665,26.3038041962825
-0.131520665,-26.3038041962825
-0.13242732295,26.4851335196234
-0.13242732295,-26.4851335196234
-0.1330252121,26.6047098548912
-0.1330252121,-26.6047098548912
-0.1330252795,26.6047233347227
-0.1330252795,-26.6047233347227
-0.13302568485,26.6048044037093
-0.13302568485,-26.6048044037093
-0.1330257003,26.6048074936707
-0.1330257003,-26.6048074936707
-0.1330257921,26.6048258534412
-0.1330257921,-26.6048258534412
-0.1330257938,26.6048261934369
-0.1330257938,-26.6048261934369
-0.13302608465,26.6048843627098
-0.13302608465,-26.6048843627098
-0.13302668485,26.6050044012093
-0.13302668485,-26.6050044012093
-0.1333348275,26.6666321608479
-0.1333348275,-26.6666321608479
-0.13358837615,26.7173412569723
-0.13358837615,-26.7173412569723
-0.13419015195,26.8376949125234
-0.13419015195,-26.8376949125234
-0.13429785245,26.8592347432704
-0.13429785245,-26.8592347432704
-0.1343861453,26.8768930925369
-0.1343861453,-26.8768930925369
-0.1345614827,26.9119601341907
-0.1345614827,-26.9119601341907
-0.13484919275,26.9695014249111
-0.13484919275,-26.9695014249111
-0.1348881098,26.9772847376178
-0.1348881098,-26.9772847376178
-0.1356160275,27.1228664578122
-0.1356160275,-27.1228664578122
-0.13600814445,27.2012888675137
-0.13600814445,-27.2012888675137
-0.13600818245,27.2012964674187
-0.13600818245,-27.2012964674187
-0.13601133315,27.2019265995419
-0.13601133315,-27.2019265995419
-0.13601144375,27.2019487192654
-0.13601144375,-27.2019487192654
-0.13601210165,27.2020802976207
-0.13601210165,-27.2020802976207
-0.1360121146,27.2020828875883
-0.1360121146,-27.2020828875883
-0.1360135509,27.2023701439975
-0.1360135509,-27.2023701439975
-0.136014637,27.2025873612822
-0.136014637,-27.2025873612822
-0.13703577305,27.4068120184262
-0.13703577305,-27.4068120184262
-0.1380995998,27.6195747088427
-0.1380995998,-27.6195747088427
-0.13877257965,27.7541689963825
-0.13877257965,-27.7541689963825
-0.138772586,27.7541702663666
-0.138772586,-27.7541702663666
-0.13877287905,27.754228875634
-0.13877287905,-27.754228875634
-0.13877288685,27.7542304356145
-0.13877288685,-27.7542304356145
-0.13877293355,27.7542397754978
-0.13877293355,-27.7542397754978
-0.13877293435,27.7542399354958
-0.13877293435,-27.7542399354958
-0.13877313905,27.754280874984
-0.13877313905,-27.754280874984
-0.1387737613,27.7544053234284
-0.1387737613,-27.7544053234284
-0.13927999065,27.8556499278471
-0.13927999065,-27.8556499278471
-0.1412514792,28.2499427090949
-0.1412514792,-28.2499427090949
-0.14125152495,28.2499518589805
-0.14125152495,-28.2499518589805
-0.14125414775,28.2504764124235
-0.14125414775,-28.2504764124235
-0.1412542662,28.2505001021274
-0.1412542662,-28.2505001021274
-0.141254597,28.2505662613004
-0.141254597,-28.2505662613004
-0.14125460825,28.2505685112722
-0.14125460825,-28.2505685112722
-0.14125541395,28.250729649258
-0.14125541395,-28.250729649258
-0.14125678605,28.2510040658277
-0.14125678605,-28.2510040658277
-0.1426300235,28.5256481227126
-0.1426300235,-28.5256481227126
-0.1434228521,28.6842118606287
-0.1434228521,-28.6842118606287
-0.14342289365,28.6842201705249
-0.14342289365,-28.6842201705249
-0.14342305505,28.6842524501214
-0.14342305505,-28.6842524501214
-0.1434230567,28.6842527801172
-0.1434230567,-28.6842527801172
-0.1434230779,28.6842570200642
-0.1434230779,-28.6842570200642
-0.14342307845,28.6842571300629
-0.14342307845,-28.6842571300629
-0.14342334085,28.6843096094069
-0.14342334085,-28.6843096094069
-0.1434242043,28.6844822972482
-0.1434242043,-28.6844822972482
-0.1452385649,29.0473498813184
-0.1452385649,-29.0473498813184
-0.1452389514,29.0474271803521
-0.1452389514,-29.0474271803521
-0.1452405956,29.0477560162416
-0.1452405956,-29.0477560162416
-0.14524063985,29.047764866131
-0.14524063985,-29.047764866131
-0.14524075225,29.04778734585
-0.14524075225,-29.04778734585
-0.1452407653,29.0477899558173
-0.1452407653,-29.0477899558173
-0.1452414826,29.0479334140241
-0.1452414826,-29.0479334140241
-0.1452436598,29.048368848581
-0.1452436598,-29.048368848581
-0.1466830669,29.3362466700408
-0.1466830669,-29.3362466700408
-0.1466831551,29.3362643098203
-0.1466831551,-29.3362643098203
-0.14668319085,29.3362714597309
-0.14668319085,-29.3362714597309
-0.14668319095,29.3362714797307
-0.14668319095,-29.3362714797307
-0.1466831982,29.3362729297125
-0.1466831982,-29.3362729297125
-0.1466831988,29.336273049711
-0.1466831988,-29.336273049711
-0.14668363645,29.3363605786169
-0.14668363645,-29.3363605786169
-0.1466848929,29.3366118654758
-0.1466848929,-29.3366118654758
-0.14718097705,29.4358274552576
-0.14718097705,-29.4358274552576
-0.1476161235,29.5228556573847
-0.1476161235,-29.5228556573847
-0.14772674835,29.5449803508209
-0.14772674835,-29.5449803508209
-0.14772773265,29.5451772083601
-0.14772773265,-29.5451772083601
-0.14772784645,29.5451999680756
-0.14772784645,-29.5451999680756
-0.1477278493,29.5452005380685
-0.1477278493,-29.5452005380685
-0.14772787185,29.5452050480121
-0.14772787185,-29.5452050480121
-0.14772790725,29.5452121279236
-0.14772790725,-29.5452121279236
-0.1477287843,29.545387535731
-0.1477287843,-29.545387535731
-0.14773143455,29.5459175791053
-0.14773143455,-29.5459175791053
-0.1477732127,29.5542731046593
-0.1477732127,-29.5542731046593
-0.14816741015,29.6331116091595
-0.14816741015,-29.6331116091595
-0.1483536602,29.6703611535314
-0.1483536602,-29.6703611535314
-0.14836096055,29.6718212052805
-0.14836096055,-29.6718212052805
-0.14836098875,29.67182684521
-0.14836098875,-29.67182684521
-0.14836098875,29.67182684521
-0.14836098875,-29.67182684521
-0.14836098955,29.671827005208
-0.14836098955,-29.671827005208
-0.14836098955,29.671827005208
-0.14836098955,-29.671827005208
-0.14836103145,29.6718353851032
-0.14836103145,-29.6718353851032
-0.14836122695,29.6718744846145
-0.14836122695,-29.6718744846145
-0.1483618551,29.6720001130441
-0.1483618551,-29.6720001130441
-0.1490749178,29.8146108703762
-0.1490749178,-29.8146108703762
-0.149224556,29.8445381362783
-0.149224556,-29.8445381362783
-0.14945591845,29.8908100478686
-0.14945591845,-29.8908100478686
-0.14963124595,29.9258751095471
-0.14963124595,-29.9258751095471
-0.1500374646,30.0071178239941
-0.1500374646,-30.0071178239941
-0.15020396975,30.0404184377287
-0.15020396975,-30.0404184377287
-0.15037736985,30.0750980242257
-0.15037736985,-30.0750980242257
-0.1508224075,30.1641044416246
-0.1508224075,-30.1641044416246
-0.15236544865,30.4727088139976
-0.15236544865,-30.4727088139976
-0.1551017038,31.019953003317
-0.1551017038,-31.019953003317
-0.1554543817,31.0904877016167
-0.1554543817,-31.0904877016167
-0.1558015686,31.1599242136441
-0.1558015686,-31.1599242136441
-0.15667609625,31.3348275573113
-0.15667609625,-31.3348275573113


==> img/DataCSV/ParTB/Delta1.csv <==
x1,y1
3,5931695.39027989
4,152073.077939223
5,784433.8161493
6,59270.4568202208
7,6223.35402263564
8,1443.7629456434
9,29.5082642521526
10,12.9641827549204
11,200.675396362615
12,0.246470260287395
13,0.206359528098016
14,0.58496784422502
15,0.00532011921184021
16,6.01464832938119e-05
17,0.000133461280846746
18,3.30532423675517e-06
19,4.70511535322945e-05
20,9.88181886720695e-07
21,2.25042377592037e-06
22,1.59601630870884e-07
23,9.23671744918397e-07
24,7.95844424114995e-10
25,1.05457234398947e-10
26,2.1100152666055e-10
27,2.12652437498455e-10
28,6.671961709943e-12


==> img/DataCSV/ParTB/Delta2.csv <==
x1,y1
3,414956.244026007
4,193371.871284958
5,10772926.7127486
6,40368.7095227089
7,5749.59187913119
8,2129.43671051199
9,81.3865954858187
10,124.656413361874
11,444.658390824469
12,54.7982265824707
13,1.6787580302978
14,0.0816619729864662
15,0.574035635337767
16,0.00802342183569475
17,0.00146381364020968
18,0.000518890212843041
19,0.000136356327348153
20,2.27439841346935e-05
21,2.22644588197182e-05
22,2.89704885619949e-06
23,4.67142264755465e-07
24,1.95558008858783e-07
25,4.83548421267799e-08
26,2.89618150876217e-09
27,4.35585663184122e-10
28,2.80470298697399e-11


==> img/DataCSV/ParTB/Delta3.csv <==
x1,y1
3,274476.320155475
4,487901.582549884
5,1491504.28075857
6,434864.277043655
7,35360.9236141199
8,10850.067433181
9,675.563500245768
10,15.4532521705319
11,2.00010524893233
12,0.384830792079918
13,0.0501188175550266
14,0.186098574924678
15,0.0494132734537322
16,0.0101586168280684
17,0.00309945166950124
18,0.00801432546969104
19,0.00203896030188593
20,0.00050518621464472
21,1.43452560412597e-05
22,1.02822392823987e-05
23,7.58899212304299e-06
24,5.9778248798531e-06
25,5.70711843144987e-07
26,3.81770690110377e-07
27,6.62866158882528e-06
28,8.99097966379929e-08
29,8.24821468614071e-08
30,6.2577035528099e-09


==> img/DataCSV/ParTB/Delta4.csv <==
x1,y1
3,349211.601859658
4,24892267.7255385
5,959551.849090141
6,620351.481030978
7,154521.816413623
8,268.099626612256
9,1149.08671428798
10,2639.56673422048
11,1124.14142280898
12,167.703339471311
13,7.6977199357663
14,12.035398924387
15,9.64579730530133
16,44.3128363665937
17,0.5237812279306
18,0.026893409625555
19,0.0118648208027724
20,0.0637712626624958
21,0.00192377352417305
22,0.000337184380670305
23,6.0409192458696e-05
24,1.37547920070123e-05
25,1.58888704059585e-06


==> img/DataCSV/ParTB/Delta5.csv <==
x1,y1
3,583389.724476717
4,152066.102072647
5,3168982.94331517
6,531314.680574132
7,1489.83664863971
8,1053.77890991652
9,58.8687184402798
10,298.977972976663
11,139.040656048159
12,31.1174449275763
13,2.44416117348753
14,7.51919750213666
15,0.326455251263064
16,0.566515446331492
17,0.0188832137603817
18,0.436556930469674
19,0.225870266373942
20,0.00369876108429993


==> img/DataCSV/ParTB/Input1.csv <==
x1,y1
1e-06,1.9792745867722e-14
1.01861017015598e-06,5.79353150224462e-14
1.03756667874518e-06,2.88654114628081e-14
1.0568759711848e-06,7.70474168825855e-14
1.07654461284232e-06,3.3807656650246e-14
1.09657929126781e-06,3.46117621228927e-14
1.11698681846782e-06,7.2232257085783e-14
1.13777413322149e-06,4.18221917614434e-14
1.15894830343981e-06,5.45625207067469e-14
1.18051652856881e-06,7.63225056648052e-14
1.20248614203741e-06,1.18211510101608e-13
1.22486461375093e-06,1.18157912165454e-13
1.24765955263087e-06,6.1349675572861e-14
1.27087870920206e-06,1.04188133081819e-13
1.29452997822792e-06,8.19042500806249e-14
1.31862140139475e-06,8.11133820263006e-14
1.34316117004602e-06,1.22373863782067e-13
1.36815762796747e-06,8.79780948884409e-14
1.39361927422414e-06,1.15160124305096e-13
1.4195547660501e-06,1.14917104105262e-13
1.44597292179202e-06,1.16022263361799e-13
1.4728827239075e-06,1.07211437162428e-13
1.50029332201922e-06,1.41109177369723e-13
1.52821403602587e-06,1.15850929172292e-13
1.55665435927106e-06,1.45113908319696e-13
1.58562396177114e-06,1.72988572706559e-13
1.61513269350309e-06,1.25263795009643e-13
1.64519058775366e-06,1.69763023152646e-13
1.67580786453077e-06,1.50357155029373e-13
1.70699493403841e-06,1.72325910367874e-13
1.73876240021625e-06,1.72247096430883e-13
1.77112106434509e-06,1.80803326883901e-13
1.80408192871938e-06,2.28024533216916e-13
1.83765620038817e-06,1.9884687718524e-13
1.87185529496558e-06,2.07113108374618e-13
1.90669084051225e-06,2.01857304677001e-13
1.94217468148902e-06,1.80766024577005e-13
1.97831888278416e-06,2.24342918532392e-13
2.01513573381556e-06,2.21972277085227e-13
2.05263775270925e-06,2.42540358478904e-13
2.09083769055575e-06,2.26606949533185e-13
2.12974853574552e-06,2.1500884984245e-13
2.16938351838519e-06,2.49397011025381e-13
2.2097561147959e-06,2.37651754214476e-13
2.25088005209546e-06,2.50476520210931e-13
2.29276931286565e-06,2.74977247383197e-13
2.33543813990648e-06,2.7239167383481e-13
2.3789010410789e-06,2.68283418962676e-13
2.4231727942376e-06,3.0868006715927e-13
2.46826845225569e-06,2.78418758783909e-13
2.5142033481428e-06,3.04487603559993e-13
2.56099310025846e-06,2.96560716913282e-13
2.60865361762255e-06,3.10877521474898e-13
2.65720110532451e-06,2.93373717838908e-13
2.70665207003324e-06,3.41601606255423e-13
2.75702332560958e-06,2.98938552152511e-13
2.80833199882317e-06,3.16018741611041e-13
2.86059553517574e-06,3.08823129817009e-13
2.91383170483279e-06,3.32923363105122e-13
2.9680586086656e-06,3.15286932049517e-13
3.02329468440578e-06,4.00672864288433e-13
3.07955871291422e-06,3.25195681779248e-13
3.13686982456688e-06,4.02092953108667e-13
3.19524750575921e-06,4.02969320572325e-13
3.25471160553185e-06,3.88060938319551e-13
3.31528234231942e-06,4.19014834215055e-13
3.37698031082509e-06,3.96448005376555e-13
3.43982648902293e-06,3.83767742682385e-13
3.50384224529068e-06,3.99740957295455e-13
3.56904934567523e-06,4.27525107720913e-13
3.63546996129332e-06,4.52179448269624e-13
3.70312667586992e-06,4.49018950166112e-13
3.772042493417e-06,4.27244798459582e-13
3.84224084605506e-06,4.20575159886721e-13
3.91374560198038e-06,4.32540716994527e-13
3.98658107358044e-06,4.35933591613586e-13
4.06077202570037e-06,4.6631224962889e-13
4.13634368406328e-06,4.4128669033712e-13
4.21332174384729e-06,4.61542548774088e-13
4.29173237842216e-06,4.69494580882482e-13
4.3716022482485e-06,4.63248789013063e-13
4.45295850994266e-06,5.10692213007577e-13
4.53582882551019e-06,5.4182369393518e-13
4.62024137175131e-06,5.28073640207782e-13
4.70622484984128e-06,4.98904934283372e-13
4.79380849508911e-06,5.8073306624213e-13
4.88302208687788e-06,4.97197288155631e-13
4.97389595879007e-06,4.75255373241189e-13
5.06646100892127e-06,4.99267061535906e-13
5.16074871038591e-06,5.89023025286703e-13
5.25679112201842e-06,5.60084988475029e-13
5.35462089927361e-06,6.05343548371825e-13
5.45427130532984e-06,5.12254548788551e-13
5.55577622239888e-06,5.86290478940493e-13
5.65917016324624e-06,5.62006962741235e-13
5.76448828292587e-06,5.26656815043688e-13
5.87176639073326e-06,5.50911763214317e-13
5.98104096238094e-06,6.01907843728106e-13
6.09234915240071e-06,6.10400077102894e-13
6.2057288067765e-06,6.27049941278922e-13
6.32121847581245e-06,6.02576748066184e-13
6.43885742724043e-06,6.16945016812497e-13
6.55868565957144e-06,5.9951219253646e-13
6.68074391569561e-06,6.11014092834808e-13
6.80507369673521e-06,6.09268261641402e-13
6.9317172761554e-06,6.20291274059213e-13
7.06071771413778e-06,6.07807095535797e-13
7.19211887222119e-06,6.74858637246554e-13
7.32596542821523e-06,6.38206179416683e-13
7.46230289139111e-06,6.85447559828392e-13
7.60117761795532e-06,6.54865636908918e-13
7.74263682681128e-06,6.46799126469225e-13
7.88672861561416e-06,7.28625189621957e-13
8.03350197712473e-06,6.80868379666322e-13
8.18300681586739e-06,6.55761606363345e-13
8.33529396509819e-06,6.56134730685304e-13
8.49041520408876e-06,6.98676942128074e-13
8.64842327573173e-06,6.79541353458908e-13
8.80937190447399e-06,7.11733706516822e-13
8.97331581458352e-06,7.00663144683771e-13
9.14031074875622e-06,8.46999391699477e-13
9.31041348706909e-06,7.75528115867799e-13
9.48368186628593e-06,7.06144750746008e-13
9.66017479952265e-06,6.63883717351241e-13
9.83995229627823e-06,7.1798174116368e-13
1.00230754828386e-05,8.90553100445793e-13
1.02096066230605e-05,7.88251622205027e-13
1.03996091395412e-05,6.7886068265356e-13
1.05931476351837e-05,8.05875111698883e-13
1.07902879151618e-05,6.98745773417177e-13
1.0991097009295e-05,6.78526276396037e-13
1.11956431948388e-05,7.26170436059172e-13
1.14039960197003e-05,8.37447822848362e-13
1.1616226326085e-05,6.67182610646939e-13
1.18324062745838e-05,7.341744359007e-13
1.20526093687084e-05,7.43522939917467e-13
1.22769104798836e-05,6.94053237331335e-13
1.25053858729039e-05,7.0627516892851e-13
1.27381132318648e-05,7.13682033398633e-13
1.29751716865759e-05,7.61602241350836e-13
1.3216641839466e-05,7.37183224506253e-13
1.34626057929891e-05,7.91623438028316e-13
1.37131471775395e-05,8.10224902805096e-13
1.39683511798874e-05,7.55012057424318e-13
1.42283045721435e-05,8.36398592829419e-13
1.44930957412622e-05,7.30321429324322e-13
1.47628147190939e-05,7.32576128689223e-13
1.50375532129974e-05,7.50683762942237e-13
1.53174046370208e-05,8.42301492521512e-13
1.56024641436637e-05,8.35349966890576e-13
1.58928286562298e-05,7.7834841951864e-13
1.6188596901782e-05,8.08152940187389e-13
1.64898694447106e-05,8.32037239400435e-13
1.67967487209265e-05,7.88043882113546e-13
1.71093390726901e-05,7.99672731340889e-13
1.74277467840892e-05,7.54312787609304e-13
1.77520801171764e-05,7.81403717279442e-13
1.80824493487795e-05,7.54146829364861e-13
1.84189668079971e-05,7.07959844496977e-13
1.87617469143912e-05,7.77169178374742e-13
1.91109062168914e-05,7.28165833335945e-13
1.94665634334226e-05,6.89155336514884e-13
1.98288394912707e-05,8.89600388521578e-13
2.01978575681988e-05,7.70904568526221e-13
2.05737431343291e-05,7.82335531201031e-13
2.09566239948043e-05,7.41032839935146e-13
2.13466303332425e-05,7.0995096901618e-13
2.17438947560008e-05,7.31208321041188e-13
2.21485523372636e-05,8.09657875829226e-13
2.25607406649686e-05,8.27251819992832e-13
2.29805998875885e-05,8.51646336502687e-13
2.34082727617829e-05,7.51835424865383e-13
2.38439047009372e-05,9.29044264347867e-13
2.42876438246045e-05,7.3545265609799e-13
2.47396410088681e-05,7.40984198672842e-13
2.52000499376409e-05,7.66059634322476e-13
2.56690271549195e-05,7.67043777487847e-13
2.61467321180109e-05,8.50869192815488e-13
2.66333272517498e-05,7.8312103035031e-13
2.71289780037246e-05,6.44600824687053e-13
2.76338529005317e-05,7.30215604282124e-13
2.81481236050758e-05,7.15592712182581e-13
2.86719649749377e-05,7.3942015485978e-13
2.92055551218275e-05,7.05606617178199e-13
2.97490754721444e-05,7.43873247125732e-13
3.03027108286639e-05,7.29133252615944e-13
3.08666494333727e-05,6.82600691398293e-13
3.14410830314726e-05,6.80094894697993e-13
3.20262069365765e-05,6.82691554078026e-13
3.26222200971167e-05,6.74475412874387e-13
3.32293251639897e-05,6.21214840322152e-13
3.38477285594598e-05,7.28615051079355e-13
3.44776405473446e-05,7.14713505834652e-13
3.51192753045073e-05,6.36474977207409e-13
3.57728509936788e-05,6.53881085642717e-13
3.64385898376354e-05,5.78491051401061e-13
3.71167181947577e-05,5.2046777800089e-13
3.78074666359935e-05,6.74478099046028e-13
3.85110700232557e-05,6.7608727601052e-13
3.92277675892772e-05,6.16335682182965e-13
3.99578030189527e-05,6.10084778958679e-13
4.07014245321944e-05,6.5940037929988e-13
4.14588849683291e-05,6.35029070504119e-13
4.22304418720667e-05,5.99169864727068e-13
4.3016357581068e-05,5.12303676024109e-13
4.38168993151419e-05,6.13001492859912e-13
4.4632339267104e-05,6.6439149484839e-13
4.5462954695324e-05,5.48694175513127e-13
4.63090280179974e-05,5.56312484158162e-13
4.71708469091702e-05,6.18521621906325e-13
4.80487043965513e-05,6.75530001390207e-13
4.89428989611453e-05,6.45180924877109e-13
4.98537346387389e-05,6.14742094609147e-13
5.07815211232767e-05,5.7770845754377e-13
5.17265738721602e-05,4.87191186135743e-13
5.26892142135068e-05,5.66805263498465e-13
5.36697694554048e-05,3.82570909123552e-13
5.46685729972018e-05,5.13495787053512e-13
5.56859644428641e-05,4.60971063444486e-13
5.67222897164455e-05,6.19050108018928e-13
5.77779011797051e-05,6.31435825354963e-13
5.88531577519145e-05,6.14847219317842e-13
5.99484250318941e-05,4.70698488657362e-13
6.10640754223204e-05,5.53488724320105e-13
6.22004882563472e-05,4.90857573621053e-13
6.33580499265825e-05,5.26735476442612e-13
6.4537154016467e-05,7.59829430115466e-13
6.57382014340959e-05,5.85334514424189e-13
6.69616005485322e-05,6.85511629282218e-13
6.82077673286569e-05,5.62926814190113e-13
6.94771254846024e-05,5.05095508383775e-13
7.07701066118189e-05,4.66493160721479e-13
7.20871503378214e-05,4.44772411441079e-13
7.34287044716676e-05,3.49075857649095e-13
7.47952251562183e-05,6.44078099250172e-13
7.618717702323e-05,4.39022703837533e-13
7.76050333513357e-05,6.2974790669788e-13
7.90492762269642e-05,4.20497604558958e-13
8.05203967082547e-05,4.3455327551795e-13
8.20188949920221e-05,6.46225010930536e-13
8.35452805838287e-05,3.11478241201427e-13
8.51000724712225e-05,2.82299118066476e-13
8.66837993001977e-05,5.0281480345911e-13
8.82969995549408e-05,4.5472246259272e-13
8.99402217409205e-05,5.72713852285031e-13
9.16140245713852e-05,3.84160836300944e-13
9.33189771573324e-05,3.35211902106427e-13
9.50556592010119e-05,2.87132919768126e-13
9.68246611930311e-05,2.37948891931553e-13
9.86265846131283e-05,4.12934162536751e-13
0.000100462042134681,5.69638354835644e-13
0.000102331657833024,5.70859257047859e-13
0.00010423606739764,2.04483224387514e-13
0.0001061759183483,2.62582491165476e-13
0.000108151870255229,1.62788334541093e-13
0.000110164594963366,3.02057800753065e-13
0.000112214776820798,4.01218154279558e-13
0.000114303112911448,2.06588291048737e-13
0.000116430313292088,3.63276228916056e-13
0.000118597101233767,2.81230936458615e-13
0.000120804213467733,1.70990098228896e-13
0.000123052400435926,3.17792660283008e-13
0.00012534242654614,3.30861582033538e-13
0.000127675070431927,3.50308867093958e-13
0.000130051125217341,3.10790192644863e-13
0.000132471398786612,2.89890401513877e-13
0.000134936714058831,1.08525485269143e-13
0.000137447909267754,3.25078092705391e-13
0.00014000583824681,1.3739670944193e-13
0.000142611370719413,4.35978339512375e-13
0.000145265392594678,3.57654951152152e-13
0.00014796880626864,2.48002697536533e-13
0.000150722530931076,1.94233804248929e-13
0.000153527502878042,1.26349601168078e-13
0.000156384675830225,1.25219511150253e-13
0.000159295021257212,5.60142533748833e-13
0.000162259528707809,3.69285216654127e-13
0.00016527920614649,1.33620960586752e-13
0.00016835508029612,2.6049532820423e-13
0.000171488196987054,3.77495794824451e-13
0.000174679621512725,1.95643982829174e-13
0.000177930438991858,2.87906677340425e-13
0.000181241754737424,1.73180764976328e-13
0.000184614694632455,2.30427497579301e-13
0.000188050405512858,2.43550462573233e-13
0.000191550055557353,3.11308037124388e-13
0.000195114834684662,2.13732488587464e-13
0.000198745954958098,2.56620036368149e-13
0.00020244465099768,6.24870365194028e-14
0.000206212180399914,5.24075702505123e-13
0.000210049824165392,1.54018753475333e-13
0.000213958887134342,1.09781028183714e-13
0.000217940698430296,1.70589850621992e-13
0.000221996611911995,2.80233444210446e-13
0.000226128006633728,2.55835611896065e-13
0.000230336287314213,7.39191878026123e-14
0.000234622884814226,5.39794891868748e-14
0.000238989256623105,2.70534772755172e-13
0.000243436887354311,3.52286420790445e-13
0.000247967289250216,8.89244421281461e-14
0.000252582002696278,2.3537382703949e-13
0.000257282596744793,1.9726740581296e-13
0.000262070669648385,1.99457083199604e-13
0.000266947849403432,1.65455253026212e-13
0.000271915794303602,1.0353580869709e-13
0.000276976193503689,1.47269488832179e-13
0.000282130767593947,1.45817906203332e-13
0.000287381269185107,8.82843084611907e-14
0.000292729483504282,1.66843639642193e-13
0.000298177229001967,9.32741174664528e-14
0.000303726357970331,2.43149685806549e-13
0.000309378757173014,3.00994831936527e-13
0.000315136348486648,1.73019524318238e-13
0.000321001089554317,1.91445733334085e-13
0.000326974974451177,2.36510121425145e-13
0.000333060034362459,3.97820154656839e-13
0.000339258338274099,2.15722024211806e-13
0.000345571993676214,2.03559299228287e-13
0.000352003147279668,1.87743544782522e-13
0.000358553985745982,1.13600116962316e-13
0.000365226736430818,2.07691682558031e-13
0.000372023668141307,2.8687804602802e-13
0.000378947091907467,2.78338009546679e-13
0.000385999361767977,3.76354492589994e-13
0.000393182875570577,1.53300674664493e-13
0.000400500075787361,2.50876661031928e-13
0.000407953450345245,1.48257872306331e-13
0.000415545533471888,1.72609017593849e-13
0.000423278906557355,1.89116701354131e-13
0.000431156199031823,1.01665995863052e-13
0.000439180089259609,3.15790156676367e-13
0.000447353305449847,3.34589968625989e-13
0.000455678626584106,1.71240700051593e-13
0.000464158883361278,1.38160498914361e-13
0.000472796959160039,1.19572162055711e-13
0.000481595791019235,2.77894692557327e-13
0.000490558370636505,1.68247096689189e-13
0.000499687745385488,1.15160496657312e-13
0.000508987019351968,2.09127937835198e-13
0.000518459354389291,4.32957368802693e-13
0.000528107971193433,1.63658654173164e-13
0.00053793615039807,4.87691606304733e-13
0.000547947233690029,2.81471611282876e-13
0.000558144624945496,3.33520741721005e-13
0.000568531791387375,4.8898190648844e-13
0.000579112264764176,1.5481429051825e-13
0.00058988964255085,1.82216140221693e-13
0.000600867589171969,1.96741014177979e-13
0.00061204983724767,1.64569831760318e-13
0.000623440188862786,3.15274970219865e-13
0.000635042516859596,3.01272373082114e-13
0.000646860766154633,1.68011441968488e-13
0.000658898955079995,2.09747398333098e-13
0.000671161176749628,1.91140263417649e-13
0.000683651600451024,3.83076032741163e-13
0.000696374473062822,2.49917937407818e-13
0.0007093341204988,3.20763365880673e-13
0.000722534949178721,2.2600998580452e-13
0.000735981447526576,3.10275336607263e-13
0.000749678187496688,1.7318844041364e-13
0.000763629826128224,2.7961735327026e-13
0.000777841107128649,9.6150016435539e-14
0.000792316862486625,1.5514722550909e-13
0.000807062014114951,1.94341704321908e-13
0.000822081575524054,7.87964185149322e-14
0.000837380653526649,1.13590627312313e-13
0.000852964449974103,3.35588656174725e-13
0.000868838263525118,4.33241738519431e-13
0.000885007491447344,1.94943392135216e-13
0.000901477631452492,3.04093656234018e-13
0.000918254283565628,1.8110255398735e-13
0.000935343152029239,3.18410780153242e-13
0.000952750047242729,5.09655671557353e-13
0.000970480887738031,1.89703006310895e-13
0.000988541702191957,1.26395787348325e-13
0.00100693863147603,3.21340538937893e-13
0.00102567793074442,2.59393465508262e-13
0.0010447659715608,1.42293508054543e-13
0.00106420924406472,3.69895257078439e-13
0.00108401435917833,2.45150278413224e-13
0.00110418805085416,1.22721776551669e-13
0.00112473717836475,5.39871954945255e-13
0.00114566872863487,2.06233696224468e-13
0.00116698981861715,3.57320422230323e-13
0.0011887076977119,4.55816326042733e-13
0.00121082975023204,1.17283139406972e-13
0.00123336349791378,1.57799839367961e-13
0.00125631660247412,1.08287380074275e-13
0.00127969686821594,2.6713952230912e-13
0.00130351224468151,1.33872379036554e-13
0.00132777082935543,9.97949009318416e-14
0.00135248087041788,1.53512120329814e-13
0.00137765076954905,1.12798765044867e-13
0.00140328908478587,9.42824344984868e-14
0.00142940453343176,1.64604050634677e-13
0.00145600599502065,3.67378942288165e-13
0.0014831025143361,2.65384375576721e-13
0.00151070330448665,1.42472646098156e-13
0.00153881775003835,2.14887676969789e-13
0.00156745541020559,2.8552105694509e-13
0.00159662602210143,4.58448383769657e-13
0.00162633950404819,1.01710521841007e-13
0.00165660595894991,2.51554886634911e-13
0.00168743567772738,1.56013405734828e-13
0.00171883914281715,6.3876288953682e-13
0.00175082703173573,2.84897290701693e-13
0.00178341022071001,2.63967055801685e-13
0.00181659978837533,4.26640810878059e-13
0.0018504070195423,5.38356956908173e-13
0.0018848434090338,1.903427411962e-13
0.00191992066559328,4.97501868039667e-13
0.00195565071586595,2.56458462763069e-13
0.00199204570845387,5.70218606808997e-13
0.00202911801804668,7.44011797729833e-14
0.00206688024962908,6.3623106682603e-13
0.00210534524276671,1.90344930709425e-13
0.00214452607597167,5.84285392327887e-13
0.00218443607114943,1.4330605218222e-13
0.00222508879812837,2.30835863777181e-13
0.00226649807927369,7.83788831819041e-14
0.00230867799418717,1.18599772486707e-13
0.00235164288449435,4.10715038233411e-13
0.00239540735872088,3.33629290694266e-13
0.00243998629725955,5.54710436215079e-13
0.0024853948574298,2.28259189759602e-13
0.00253164847863136,1.23409630519567e-13
0.0025787628875938,1.35178673973428e-13
0.00262675410372384,1.40587614014868e-13
0.00267563844455205,2.74718542731258e-13
0.00272543253128103,2.2320404803633e-13
0.0027761532944368,3.1984846892672e-13
0.00282781797962534,1.32830718553676e-13
0.0028804441533963,5.47170643575906e-14
0.00293404970921579,1.83557907001468e-13
0.00298865287355038,1.9852525227238e-13
0.0030442722120643,2.29078881977406e-13
0.00310092663593193,7.99877703105794e-13
0.00315863540826782,1.29731372925208e-13
0.00321741815067637,1.59875147052153e-13
0.00327729484992338,8.19037187666173e-14
0.00333828586473176,3.21246760526778e-13
0.00340041193270371,4.47989243904101e-13
0.00346369417737173,5.44170665456526e-13
0.00352815411538088,1.37770932600614e-13
0.00359381366380463,6.82582086926406e-14
0.0036606951475969,2.65283451063142e-13
0.00372882130718283,9.55117625101811e-14
0.00379821530619074,2.47066513065164e-13
0.00386890073932798,1.35548039276537e-13
0.00394090164040345,1.29857719087781e-13
0.00401424249049932,2.76626879804862e-13
0.00408894822629486,3.49747757847729e-13
0.00416504424854518,1.02224200574957e-12
0.00424255643071778,4.54988718749414e-13
0.00432151112778977,1.47310028018817e-13
0.00440193518520887,3.93972003094635e-13
0.00448385594802119,2.99243956960409e-13
0.00456730127016875,3.19088477625959e-13
0.00465229952396019,1.10959543907975e-13
0.00473887960971766,2.29739616980173e-13
0.00482707096560318,1.1689994034471e-13
0.00491690357762803,2.8251052534165e-13
0.00500840798984821,7.43891839722004e-13
0.00510161531474983,4.66519686363007e-13
0.00519655724382766,7.27098634876693e-14
0.00529326605836056,1.68030284249936e-13
0.0053917746403875,3.93981388031594e-13
0.00549211648388779,2.88912458696877e-13
0.00559432570616938,1.33333591661429e-13
0.00569843705946914,1.44923091427387e-13
0.00580448594276898,2.93227518594518e-13
0.00591250841383188,1.51786678595888e-13
0.00602254120146193,3.55147504161843e-13
0.00613462171799251,2.54732000779242e-13
0.00624878807200689,1.49975304701069e-13
0.00636507908129557,4.64743715004098e-13
0.00648353428605472,4.05786462573255e-13
0.00660419396233031,3.9294646584008e-13
0.00672709913571234,1.42641645075549e-13
0.00685229159528406,2.56623754965528e-13
0.00697981390783066,6.89995212843405e-13
0.00710970943231243,6.48519797601234e-13
0.00724202233460731,2.24704656202714e-13
0.00737679760252773,4.02613085085118e-13
0.00751408106111697,2.07958246975809e-13
0.00765391938823015,3.66629843073949e-13
0.00779636013040524,5.13634446465506e-14
0.00794145171902934,2.54691025302166e-13
0.00808924348680594,4.74370854057738e-13
0.00823978568452852,5.36005573163269e-13
0.00839312949816636,5.75953995376527e-13
0.00854932706626838,2.80308979029934e-13
0.00870843149769072,2.79161692884279e-13
0.0088704968896544,2.46968826619535e-13
0.00903557834613893,1.66970932925168e-13
0.00920373199661822,8.24165610363944e-14
0.00937501501514529,1.07506829201523e-13
0.00954948563979197,3.50813742566395e-13
0.00972720319245054,8.51401201498149e-14
0.0099082280990038,2.07942533932937e-13
0.0100926219098705,3.97852964808018e-14
0.0102804473209331,2.35197627208322e-13
0.0104717681948552,2.58588795649855e-13
0.0106666495827954,3.37804434801522e-13
0.0108651577465254,2.29397187494443e-13
0.0110673601809597,4.91465734313928e-13
0.0112733256371049,3.22942300754302e-13
0.0114831241454351,1.29737015217051e-13
0.0116968270397038,8.87691255014957e-14
0.0119145069811977,1.85301080270815e-13
0.0121362379834424,5.64465125542558e-13
0.0123620954373677,1.44777449657586e-13
0.0125921561369415,2.94112921464396e-13
0.0128264983052806,3.37479558561997e-13
0.0130652016212472,2.14607977803701e-13
0.0133083472465408,8.7397755511916e-14
0.0135560178532937,1.01556079893518e-13
0.0138082976521809,2.11226763335178e-13
0.0140652724210524,2.35025249195848e-13
0.0143270295340983,3.73106129242223e-13
0.0145936579915576,2.90214829407234e-13
0.0148652484499786,5.10363157462687e-13
0.0151418932530435,3.47479857936177e-13
0.0154236864629663,4.67785265276224e-14
0.0157107238924745,1.25704018367596e-13
0.016003103137387,1.24952794560061e-13
0.0163009236097974,3.2359655913243e-13
0.0166042865718753,2.88521613637546e-13
0.0169132951702965,5.92738392570148e-13
0.0172280544713139,4.87340909858361e-13
0.0175486714964815,1.49742194212396e-13
0.0178752552590424,5.77892999185357e-13
0.0182079168009946,4.10241139795747e-13
0.018546769230847,9.1860169723693e-14
0.0188919277620767,1.41146482625672e-13
0.0192435097523033,8.06413493649635e-13
0.0196016347431919,4.85167882380073e-13
0.0199664245010979,2.6324039681458e-13
0.0203380030584698,5.2728386437889e-14
0.0207164967560207,2.67424448785503e-13
0.021102034285686,2.46632744860268e-13
0.0214947467343798,1.11299318055972e-13
0.0218947676285662,9.96070265276656e-14
0.0223022329796594,9.43420356336181e-14
0.0227172813302691,8.07193518280279e-14
0.0231400538013065,5.20567662931904e-13
0.0235706941399673,7.95046956385245e-14
0.0240093487686065,7.83103907331574e-14
0.0244561668345244,3.29326268962601e-13
0.0249113002606779,1.734756692715e-13
0.0253749037973357,8.57504675533368e-14
0.0258471350746956,3.90938883237677e-13
0.0263281546564802,1.42316303749965e-13
0.0268181260945301,7.71415310108847e-13
0.0273172159844138,1.80438388355641e-13
0.0278255940220713,8.83427260471014e-13
0.0283434330615131,3.01738312086919e-13
0.0288709091735923,3.11226543370502e-13
0.0294082017058706,6.13635261649746e-13
0.0299554933435982,4.89415449110023e-13
0.0305129701718287,1.45695896175716e-13
0.0310808217386906,2.09173543205557e-13
0.0316592411198352,9.07637732286523e-14
0.0322484249840844,4.50024543472867e-13
0.0328485736603005,5.14207937749278e-14
0.0334598912054997,2.03250534964146e-13
0.0340825854742345,3.17934168628189e-13
0.0347168681892656,3.07289103608584e-13
0.0353629550135504,3.53672139001778e-13
0.0360210656235707,8.04655318118232e-14
0.0366914237840249,1.87607344625161e-13
0.0373742574239106,6.32219670694815e-14
0.0380697987140228,1.19304984573285e-13
0.0387782841458945,2.55154611767348e-13
0.0394999546122065,4.85703111331601e-13
0.0402350554886929,5.51801212903605e-13
0.0409838367175726,1.42517024348566e-13
0.0417465528925313,1.51754838601942e-13
0.0425234633452868,6.30041526029544e-13
0.043314832233764,4.4791363254837e-13
0.0441209286319119,1.0523804420927e-13
0.0449420266211914,3.49337958260882e-13
0.0457784053837662,6.90954044802329e-14
0.0466303492974273,3.13574280381921e-13
0.047498148032285,2.63899309754889e-13
0.0483820966492596,2.23045839869299e-13
0.0492824957004051,1.91725329209811e-13
0.0501996513311008,3.52892356820538e-13
0.0511338753841432,2.51328527605402e-13
0.0520854855057767,5.74117650953106e-14
0.0530548052536957,9.54236300474979e-14
0.0540421642070592,6.78064051503218e-13
0.0550478980785497,3.40495431055684e-13
0.0560723488285203,2.20090141386702e-13
0.0571158647812643,1.06623952589581e-13
0.0581788007434494,5.16896622454988e-13
0.0592615181247555,2.4612017538241e-13
0.0603643850607586,5.80386380669769e-13
0.0614877765381003,4.4671179596395e-13
0.0626320745219869,5.57200934996989e-13
0.0637976680860628,4.38034168708914e-13
0.0649849535446989,2.09374715933931e-13
0.0661943345877439,5.13722052866691e-13
0.0674262224177835,2.64838262907815e-13
0.0686810358899531,1.10171259085393e-13
0.0699592016543538,4.66958626538126e-13
0.0712611543011175,3.06260480042993e-13
0.0725873365081725,2.46882943233743e-13
0.0739381991917587,1.7919655465409e-13
0.0753142016597438,4.5466033423409e-13
0.076715811767793,3.35330368627565e-13
0.0781435060784454,2.43357869532332e-13
0.0795977700231498,1.71100891818077e-13
0.0810790980673169,1.12477151949874e-13
0.0825879938784427,4.86410892834119e-13
0.0841249704973612,5.25437073411419e-13
0.0856905505126835,1.6949245222053e-13
0.0872852662384837,2.42633940164254e-13
0.0889096598952917,1.85855099062667e-13
0.0905642837944529,6.15983356998073e-13
0.0922497005259217,4.48679454757056e-13
0.0939664831495469,1.28204014852823e-13
0.0957152153899186,1.58150952640112e-13
0.097496491834841,5.3645797517888e-13
0.099310918137498,3.99127256968004e-13
0.101159111222383,1.02146325680105e-13
0.103041699495059,2.47061191168013e-13
0.104959323055823,3.48439956846447e-13
0.106912633917348,1.48566650642919e-13
0.108902296226373,3.73492461315527e-13
0.110928986489522,2.62153509346457e-13
0.112993393803322,1.28127456259924e-13
0.115096220088503,4.52608088133723e-13
0.11723818032866,1.8064090661072e-13
0.119420002813353,2.30174373701912e-13
0.121642429385737,2.17959757824985e-13
0.123906215694792,3.28126790954405e-13
0.126212131452255,2.2150891800733e-13
0.12856096069433,1.73208826373743e-13
0.130953502048267,1.97063731168292e-13
0.133390569003906,3.09666979759314e-13
0.135872990190271,7.08438317368181e-13
0.138401609657313,2.1535633863215e-13
0.140977287162897,9.14987333515048e-14
0.143600898465126,5.06522555295275e-13
0.146273335620113,1.24562019182625e-13
0.148995507285285,2.44042450746167e-13
0.15176833902834,7.71475092037492e-13
0.154592773641948,9.0821801548387e-13
0.157469771464309,5.27181845422676e-13
0.160400310705682,2.51749772050289e-13
0.163385387780986,5.59674108307995e-14
0.16642601764859,3.87085580175645e-13
0.169523234155412,1.4662765675422e-13
0.172678090388436,1.89157925520074e-13
0.175891659032773,9.88007979715256e-14
0.17916503273639,2.6533037174146e-13
0.182499324481615,1.74014565785829e-13
0.185895667963569,3.27637345142934e-13
0.18935521797563,8.13160470824612e-14
0.192879150802078,1.04908999122164e-13
0.196468664618044,1.85714184526388e-13
0.200124979896904,1.68163065622775e-13
0.203849339825246,3.21122618201995e-13
0.207643010725577,1.55546054498614e-13
0.211507282486879,1.37259435031354e-13
0.215443469003188,4.31063386251355e-13
0.219452908620332,1.51998054300448e-13
0.22353696459098,4.00382422235237e-13
0.227697025538168,7.76379794240707e-14
0.231934505927443,2.84929240677438e-13
0.236250846547795,1.83063658890885e-13
0.240647515001543,8.41128360794225e-14
0.245126006203334,3.95768164277008e-13
0.249687842888433,1.47773685343759e-13
0.254334576130465,6.61955442649881e-14
0.259067785868801,5.9765247985756e-13
0.263889081445751,2.53334875485962e-13
0.268800102153761,3.14968057767754e-13
0.273802517792786,4.37739101540481e-13
0.278898029238044,3.29726406429941e-13
0.28408836901833,8.47906838716036e-14
0.289375301905095,3.49518278715763e-13
0.294760625512486,1.77800760822735e-13
0.300246170908555,1.91863212811976e-13
0.305833803237843,1.17997516578624e-13
0.311525422355548,4.63044000801452e-13
0.317322963473498,1.49190053437039e-13
0.323228397818138,4.82766714381519e-13
0.329243733300777,2.04412708320966e-13
0.335371015200293,6.22295114326524e-13
0.341612326858552,1.21210668988688e-13
0.34796979038877,2.8762026238956e-13
0.354445567397044,3.40494964158021e-13
0.361041859717334,1.16641287814263e-13
0.367760910160103,3.8882405769303e-13
0.374605003274899,7.82806277627357e-14
0.381576466127125,1.18796793305006e-13
0.388677669089267,6.67800029805537e-13
0.395911026646846,1.75686880029405e-13
0.403278998219371,3.503306743535e-13
0.410784088996564,2.31782205964776e-13
0.418428850790158,2.46538222794176e-13
0.426215882901533,1.45211555660754e-13
0.434147833005509,6.89288082192694e-13
0.44222739805059,5.98354503993263e-13
0.450457325175945,6.36707178421261e-13
0.458840412645476,5.0789742435796e-13
0.467379510799246,1.82014869527557e-13
0.476077523022637,3.25347389048171e-13
0.484937406733523,7.5793699198961e-13
0.493962174387832,2.66494590625111e-13
0.503154894503806,6.10013815888339e-13
0.512518692705333,3.33408892730509e-13
0.522056752784698,2.96090873043528e-13
0.531772317785097,5.59316583717297e-13
0.541668691103315,2.20176885589775e-13
0.551749237612913,9.15976120520286e-13
0.562017384808319,6.36153781438591e-13
0.572476623970218,7.88494479375045e-14
0.583130511352622,2.95464753397217e-13
0.593982669392036,1.92491495914413e-13
0.605036787939122,1.29320761933287e-13
0.616296625513294,3.25948799503779e-13
0.62776601058065,2.86427245116376e-13
0.639448842855694,7.36657420619919e-13
0.651349094627281,4.47921802472761e-13
0.663470812109235,3.21868253461e-13
0.675818116816111,1.13079416830145e-13
0.68839520696455,1.99887831214508e-13
0.701206358900718,1.6374246608818e-13
0.714255928554313,3.55862939212014e-13
0.727548352919623,1.40868037037959e-13
0.741088151564157,1.4059933737125e-13
0.754879928165343,1.03068091047117e-13
0.768928372075831,7.56177362994528e-13
0.78323825991792,3.66055240045254e-13
0.797814457207663,4.06805278242734e-13
0.812661920009195,1.15634486461511e-13
0.827785696619847,1.27120416006829e-13
0.843190929286625,3.71794443833695e-13
0.858882855954626,5.41265225960391e-13
0.874866812047991,4.75806545851529e-13
0.89114823228402,1.603486275582e-13
0.907732652521022,6.15440499223011e-13
0.924625711640573,4.05552867080295e-13
0.941833153464796,5.88280025758e-13
0.959360828709315,1.09026679174073e-12
0.977214696972572,7.22151328495488e-13
0.995400828762152,5.99131549902621e-13
1.01392540755881,1.12677097546986e-13
1.03279473191895,6.1336242687955e-13
1.05201521761616,4.47172467809853e-13
1.07159339982267,3.17979107949706e-13
1.09153593533139,3.00466856236849e-13
1.11184960481927,1.47815923382688e-13
1.13254131515281,7.03131467889038e-13
1.15361810173648,6.30557797547005e-13
1.17508713090481,2.13075153246436e-13
1.19695570235904,2.66367683804289e-13
1.21923125164911,4.1988428584699e-13
1.24192135270178,4.25921486251586e-13
1.2650337203959,8.08509395565462e-13
1.28857621318552,9.67731613419581e-13
1.31255683577184,5.67374766601192e-13
1.33698374182495,2.22284193971626e-13
1.36186523675608,7.28041650797752e-13
1.38720978054162,5.42380179657007e-13
1.41302599059953,1.61150908024089e-13
1.43932264471941,8.07870345337386e-13
1.46610868404698,3.63840647389687e-13
1.49339321612425,3.38243759992843e-13
1.5211855179861,5.19897462196035e-13
1.54949503931463,5.6803099715386e-13
1.57833140565212,4.26875695509326e-13
1.60770442167382,7.79336280340238e-13
1.63762407452169,3.04099485443821e-13
1.66810053720006,2.93847787697791e-13
1.69914417203463,4.69856626595175e-13
1.73076553419572,3.59808768364853e-13
1.7629753752872,7.90494484810967e-13
1.7957846470021,5.59858782996722e-13
1.82920450484629,4.76915107950913e-13
1.86324631193156,3.30622132525533e-13
1.8979216428391,3.13239124241907e-13
1.93324228755505,4.23959120331736e-13
1.96922025547917,8.79968610727646e-13
2.00586777950823,7.78518269369513e-13
2.04319732019527,5.84521520346497e-13
2.08122156998634,3.66023041785308e-13
2.11995345753607,8.06695569577533e-13
2.15940615210357,6.492217590805e-13
2.19959306803007,7.78462522353605e-13
2.24052786930002,1.05901657979725e-12
2.2822244741869,9.30690822977613e-13
2.32469705998565,1.47842964893126e-12
2.36796006783308,4.40401748942705e-13
2.41202820761801,9.66328591356798e-13
2.45691646298279,1.17227576901334e-12
2.50264009641792,1.21790073344378e-12
2.54921465445143,1.14305713340738e-12
2.59665597293487,1.49838251840718e-12
2.64498018242772,5.2647449033736e-13
2.69420371368188,2.80557461811523e-13
2.74434330322836,1.31983297740387e-12
2.79541599906786,5.40578300835085e-13
2.84743916646725,3.02246968442879e-13
2.90043049386399,8.92190403252151e-13
2.95440799888038,4.48218984000711e-13
3.00939003444972,4.10700303891284e-13
3.06539529505653,6.49998666339214e-13
3.12244282309286,6.88550313775692e-13
3.18055201533292,8.63812590959089e-13
3.2397426295282,1.11398128098007e-12
3.30003479112528,3.64137842814962e-13
3.36144900010877,8.26976935088627e-13
3.42400613797143,8.51775813594114e-13
3.48772747481418,3.20406481215264e-13
3.55263467657814,8.89023434059693e-13
3.61874981241128,3.92023260034964e-13
3.68609536217216,1.37854625055182e-12
3.75469422407334,2.19519709965934e-12
3.824569722467,1.29679193497813e-12
3.8957456157755,1.16511492997474e-12
3.96824610456948,5.23935465225779e-13
4.04209583979631,1.34063286797741e-12
4.11731993116168,8.2719817027869e-13
4.19394395566719,5.51551165169892e-13
4.27199396630678,8.98132732961009e-13
4.35149650092505,4.47158150344951e-13
4.4324785912404,4.03486337389803e-13
4.5149677720361,5.46382071186562e-13
4.59899209052244,5.66074395368561e-13
4.68458011587304,7.00123502497443e-13
4.77176094893874,4.33512776672967e-13
4.86056423214214,3.74093161816997e-13
4.95102015955635,4.52930732498582e-13
5.04315948717136,1.50965619555933e-12
5.13701354335134,6.77719832236786e-13
5.23261423948666,1.26288145325317e-12
5.32999408084409,4.23371722238728e-13
5.42918617761894,3.57567850736824e-13
5.5302242561929,5.45989476490659e-13
5.63314267060135,1.80884474990325e-12
5.73797641421414,1.51873927195947e-12
5.84476113163364,1.25092724196326e-12
5.95353313081437,2.4237868038807e-12
6.06432939540806,1.17764627313695e-12
6.17718759733849,7.90028872348461e-13
6.29214610961035,5.45236303665849e-13
6.40924401935646,1.01126998608132e-12
6.52852114112785,2.74990679106175e-12
6.65001803043112,1.14747621293915e-12
6.77377599751775,3.02477303610351e-12
6.89983712143002,2.83273979619895e-12
7.02824426430835,1.38637404059062e-12
7.15904108596489,3.43257399868639e-12
7.29227205872831,1.08675212235926e-12
7.42798248256491,8.68914864073261e-13
7.56621850048106,1.80777995598703e-12
7.7070271142123,2.31956227131748e-12
7.85045620020451,1.73027590698016e-12
7.99655452589235,1.66082623229686e-12
8.14537176628074,2.27090364557011e-12
8.29695852083491,1.3161875512688e-12
8.45136633068472,2.37876620393451e-12
8.60864769614924,3.06294398636247e-12
8.76885609458743,1.26969234368404e-12
8.93204599858096,3.38794585866646e-12
9.09827289445557,1.40490200505933e-12
9.26759330114688,3.47483915696011e-12
9.4400647894176,2.47038529442621e-12
9.6157460014321,5.5125550085198e-12
9.79469667069539,4.45730961258512e-12
9.97697764236321,3.33508550113189e-12
10.16265089393,1.6477125705076e-12
10.3517795563018,4.0972578163069e-12
10.5444279352617,1.51056060027947e-12
10.7406615333343,1.77234794999788e-12
10.9405470720574,1.65515309492355e-12
11.1441525146679,2.97697866988811e-12
11.35154708921,4.8982384260612e-12
11.5628013120738,2.24169143274255e-12
11.7779870119712,4.16518815145666e-12
11.9971773543589,1.52216153420595e-12
12.2204468663149,1.07652511995891e-12
12.4478714618791,1.41887627395816e-12
12.6795284678643,4.29511203937275e-12
12.9154966501488,2.81491733438486e-12
13.1558562404571,2.48564105848584e-12
13.4006889636395,2.18176030566866e-12
13.6500780654601,4.81189375415433e-12
13.9041083409007,5.66704911169013e-12
14.162866162992,7.43281241052545e-12
14.4264395121816,2.45306710345295e-12
14.6949180062482,6.87039247098699e-12
14.9683929307726,3.20634922814906e-12
15.2469572701757,4.10812947632317e-12
15.5307057393346,6.43969853337618e-12
15.819734815786,4.29250373420118e-12
16.1141427725302,4.41871371086244e-12
16.4140297114447,4.43755957683609e-12
16.7194975973199,4.36145017766116e-12
17.0306502925284,6.012800489099e-12
17.3475935923393,2.73993757846705e-12
17.6704352608895,5.13701387110804e-12
17.9992850678248,5.10495634218169e-12
18.3342548256229,1.75402579471256e-12
18.6754584276108,4.40323348834823e-12
19.0230118866895,5.78199764817196e-12
19.3770333747799,5.09611133625628e-12
19.7376432630026,5.69471225206126e-12
20.104964162605,6.00374042727568e-12
20.4791209666509,9.13742334348368e-12
20.860240892485,6.20149470878343e-12
21.2484535249888,4.28334523900299e-12
21.6438908606402,8.73236868645233e-12
22.0466873523941,7.97845227682766e-12
22.4569799553978,3.24075151682855e-12
22.874908173557,3.63642666421448e-12
23.3006141069692,5.28243169878301e-12
23.7342425002387,2.7660505435663e-12
24.1759407916913,2.95530209434789e-12
24.6258591635055,8.3877152460148e-12
25.0841505927754,2.17710207334184e-12
25.5509709035251,4.54551850911544e-12
26.02647881969,9.28506639284503e-12
26.5108360190854,1.72709618042689e-12
27.0042071883778,7.38413772801524e-12
27.5067600790807,8.90193153503209e-12
28.018665564592,3.82598194401857e-12
28.5400976982924,5.49376618341307e-12
29.0712337727258,8.93667908184864e-12
29.6122543798804,4.38964318126895e-12
30.163343472592,5.9596652318681e-12
30.72468842709,9.62843018603764e-12
31.2964801067075,6.32425134795457e-12
31.8789129267764,6.49165027157151e-12
32.4721849207313,8.93897882795274e-12
33.0764978074424,2.97231395501507e-12
33.6920570598027,5.79725547390218e-12
34.3190719745904,7.61288838539299e-12
34.9577557436327,2.67740794046653e-12
35.6083255262928,5.80637772392074e-12
36.2710025233065,1.13495536485683e-11
36.946012051993,2.86266962482427e-12
37.6335836228653,5.77114104850501e-12
38.333951017666,1.091544469859e-11
39.0473523688556,4.61513640373287e-12
39.7740302405804,8.11401978088211e-12
40.5142317111465,3.61981371838003e-12
41.2682084570295,1.29605630957624e-11
42.0362168384471,1.10967223920758e-11
42.8185179865242,3.58238385334917e-12
43.6153778920801,7.93970606854361e-12
44.4270674960688,9.47789971637347e-12
45.2538627817017,1.90882620385253e-11
46.0960448682843,2.3195091367864e-12
46.9539001068006,6.70494798363737e-12
47.8277201772749,4.68426637671793e-12
48.7178021879463,5.94969666914239e-12
49.6244487762891,6.3010795729065e-12
50.5479682119124,1.7735974193293e-11
51.488674501375,1.36621235027812e-11
52.4468874949512,2.04140831655497e-11
53.4229329953835,6.5658903256024e-12
54.4171428686589,5.96925403996356e-12
55.4298551568466,1.20470380259363e-11
56.4614141930367,8.89421015429808e-12
57.5121707184161,2.26283424580497e-11
58.5824820015254,5.210215190617e-12
59.6727119597331,1.59675766873069e-11
60.7832312829724,1.11845431018117e-11
61.9144175597785,5.37804337299557e-12
63.0666554056741,8.69065077584556e-12
64.2403365939419,2.52382462837767e-11
65.4358601888323,1.46524857614306e-11
66.6536326812492,4.92265089860276e-12
67.8940681269611,5.9236303224107e-12
69.1575882873853,7.06168125058799e-12
70.4446227729904,2.37390223677775e-11
71.7556091893692,2.34037592070557e-11
73.0909932860292,1.58788039826932e-11
74.4512291079514,1.14592626995241e-11
75.8367791499719,2.5731945516277e-11
77.248114514034,1.96324733443149e-11
78.6857150693684,1.99415550721071e-11
80.1500696156541,1.8100985675474e-11
81.6416760492147,2.56396825859603e-11
83.1610415323096,8.28718753749202e-12
84.708682665574,2.59537564321925e-11
86.2851256636689,7.52211168416394e-12
87.8909065341996,2.16726144683161e-11
89.526571259964,2.86026547375593e-11
91.192675984593,3.21604654305707e-11
92.889787201645,1.13441279339199e-11
94.6184819472199,1.8526719248319e-11
96.379347996158,1.23492597496147e-11
98.1729840618884,2.5587196141949e-11
100,2.18816940645403e-11


==> img/DataCSV/ParTB/Input1/Input1.csv <==
x1,y1
1e-06,2.29978933895908e-15
1.01861017015598e-06,6.23244697414331e-15
1.03756667874518e-06,8.86201237349371e-15
1.0568759711848e-06,2.45724572251584e-15
1.07654461284232e-06,4.38570260698115e-15
1.09657929126781e-06,6.7740468007112e-15
1.11698681846782e-06,1.24844227571869e-14
1.13777413322149e-06,1.14453585378171e-14
1.15894830343981e-06,9.19243036385106e-15
1.18051652856881e-06,9.08208281469106e-15
1.20248614203741e-06,1.30248388986069e-14
1.22486461375093e-06,1.32799563260444e-14
1.24765955263087e-06,1.62480098952159e-14
1.27087870920206e-06,1.67368374985679e-14
1.29452997822792e-06,1.62677004944371e-14
1.31862140139475e-06,2.20253032246722e-14
1.34316117004602e-06,1.9316545491028e-14
1.36815762796747e-06,2.16906358587258e-14
1.39361927422414e-06,2.53350705718881e-14
1.4195547660501e-06,2.79063034471134e-14
1.44597292179202e-06,2.61105792855612e-14
1.4728827239075e-06,3.19234970190004e-14
1.50029332201922e-06,3.04959842470007e-14
1.52821403602587e-06,2.79239809555308e-14
1.55665435927106e-06,3.28187728010305e-14
1.58562396177114e-06,3.00900136148028e-14
1.61513269350309e-06,4.46596656985034e-14
1.64519058775366e-06,3.34014556452923e-14
1.67580786453077e-06,3.55214137219199e-14
1.70699493403841e-06,4.09009505943227e-14
1.73876240021625e-06,4.48080206957315e-14
1.77112106434509e-06,4.35501002955274e-14
1.80408192871938e-06,4.36241574415629e-14
1.83765620038817e-06,4.65011831424537e-14
1.87185529496558e-06,5.10770720889809e-14
1.90669084051225e-06,5.14756185447506e-14
1.94217468148902e-06,4.9058565834164e-14
1.97831888278416e-06,5.20865376586397e-14
2.01513573381556e-06,5.47573218619797e-14
2.05263775270925e-06,5.3764070620924e-14
2.09083769055575e-06,5.38952801438287e-14
2.12974853574552e-06,5.48132715850794e-14
2.16938351838519e-06,5.65279028137862e-14
2.2097561147959e-06,5.69538903534786e-14
2.25088005209546e-06,6.48523137041345e-14
2.29276931286565e-06,5.776592993654e-14
2.33543813990648e-06,6.48436143328976e-14
2.3789010410789e-06,6.69634551427632e-14
2.4231727942376e-06,6.5885940915545e-14
2.46826845225569e-06,7.27872083863216e-14
2.5142033481428e-06,7.03350595495555e-14
2.56099310025846e-06,7.01351080012316e-14
2.60865361762255e-06,7.59363662138498e-14
2.65720110532451e-06,7.24583750377893e-14
2.70665207003324e-06,7.81426461765944e-14
2.75702332560958e-06,8.51804366935642e-14
2.80833199882317e-06,8.06342268289341e-14
2.86059553517574e-06,8.07028414727332e-14
2.91383170483279e-06,8.51204932900252e-14
2.9680586086656e-06,8.09678063822568e-14
3.02329468440578e-06,8.55125015165395e-14
3.07955871291422e-06,8.34974389860047e-14
3.13686982456688e-06,9.21532332021406e-14
3.19524750575921e-06,8.76608081662104e-14
3.25471160553185e-06,8.29579135403853e-14
3.31528234231942e-06,1.00358683967501e-13
3.37698031082509e-06,9.68655449995943e-14
3.43982648902293e-06,1.0179706238986e-13
3.50384224529068e-06,9.87501825307239e-14
3.56904934567523e-06,9.65869575072752e-14
3.63546996129332e-06,1.04408341031369e-13
3.70312667586992e-06,1.01741234540282e-13
3.772042493417e-06,1.01492021414467e-13
3.84224084605506e-06,1.03049025466455e-13
3.91374560198038e-06,1.14015764224427e-13
3.98658107358044e-06,1.10140499116781e-13
4.06077202570037e-06,1.13008666927296e-13
4.13634368406328e-06,1.19919285870305e-13
4.21332174384729e-06,1.12241754709895e-13
4.29173237842216e-06,1.16646574331004e-13
4.3716022482485e-06,1.28494106523686e-13
4.45295850994266e-06,1.16356191021902e-13
4.53582882551019e-06,1.14909331797867e-13
4.62024137175131e-06,1.19882791091637e-13
4.70622484984128e-06,1.20743021374977e-13
4.79380849508911e-06,1.21864436902818e-13
4.88302208687788e-06,1.21284038679665e-13
4.97389595879007e-06,1.31868700598024e-13
5.06646100892127e-06,1.28085686576603e-13
5.16074871038591e-06,1.37756500118947e-13
5.25679112201842e-06,1.33318432281952e-13
5.35462089927361e-06,1.32531786203184e-13
5.45427130532984e-06,1.31125674254381e-13
5.55577622239888e-06,1.25962115749053e-13
5.65917016324624e-06,1.30981387926802e-13
5.76448828292587e-06,1.44707814240639e-13
5.87176639073326e-06,1.55460530126705e-13
5.98104096238094e-06,1.49210211687968e-13
6.09234915240071e-06,1.40048640876496e-13
6.2057288067765e-06,1.41644107211465e-13
6.32121847581245e-06,1.41302244511537e-13
6.43885742724043e-06,1.42805387790834e-13
6.55868565957144e-06,1.50126845432806e-13
6.68074391569561e-06,1.43303716685137e-13
6.80507369673521e-06,1.5216558434622e-13
6.9317172761554e-06,1.52035031998758e-13
7.06071771413778e-06,1.46745328042805e-13
7.19211887222119e-06,1.59777062744242e-13
7.32596542821523e-06,1.46428268330743e-13
7.46230289139111e-06,1.52525020826078e-13
7.60117761795532e-06,1.55252632637436e-13
7.74263682681128e-06,1.58728658863661e-13
7.88672861561416e-06,1.6148068791699e-13
8.03350197712473e-06,1.54021224624128e-13
8.18300681586739e-06,1.52977252708247e-13
8.33529396509819e-06,1.58590092278263e-13
8.49041520408876e-06,1.59568797237385e-13
8.64842327573173e-06,1.56623020915289e-13
8.80937190447399e-06,1.62091647648486e-13
8.97331581458352e-06,1.72029149385642e-13
9.14031074875622e-06,1.7512408987505e-13
9.31041348706909e-06,1.59351576469474e-13
9.48368186628593e-06,1.65484591428884e-13
9.66017479952265e-06,1.68932584376602e-13
9.83995229627823e-06,1.75937197845066e-13
1.00230754828386e-05,1.86891071366894e-13
1.02096066230605e-05,1.84890462519478e-13
1.03996091395412e-05,1.72374369012554e-13
1.05931476351837e-05,1.65738412586246e-13
1.07902879151618e-05,1.76688301507996e-13
1.0991097009295e-05,1.78917625793513e-13
1.11956431948388e-05,1.8639043121625e-13
1.14039960197003e-05,1.90353524761871e-13
1.1616226326085e-05,1.79189932448057e-13
1.18324062745838e-05,1.85495884629117e-13
1.20526093687084e-05,1.71584202192447e-13
1.22769104798836e-05,1.71252969934531e-13
1.25053858729039e-05,1.75082233272685e-13
1.27381132318648e-05,1.75692127925179e-13
1.29751716865759e-05,1.71580306641077e-13
1.3216641839466e-05,1.92886872068747e-13
1.34626057929891e-05,1.87455433029479e-13
1.37131471775395e-05,1.85773348000158e-13
1.39683511798874e-05,1.82579453143027e-13
1.42283045721435e-05,1.65351305465633e-13
1.44930957412622e-05,1.8937353522678e-13
1.47628147190939e-05,1.72491641913026e-13
1.50375532129974e-05,1.89985761555183e-13
1.53174046370208e-05,1.83366981907667e-13
1.56024641436637e-05,1.85267982525487e-13
1.58928286562298e-05,1.94411945751381e-13
1.6188596901782e-05,1.9205433016941e-13
1.64898694447106e-05,1.92982788743279e-13
1.67967487209265e-05,1.78044581692567e-13
1.71093390726901e-05,1.69760727376159e-13
1.74277467840892e-05,1.78140548721963e-13
1.77520801171764e-05,1.92268621454111e-13
1.80824493487795e-05,1.77836529168205e-13
1.84189668079971e-05,1.79739787643341e-13
1.87617469143912e-05,1.93804834094496e-13
1.91109062168914e-05,1.79754022961319e-13
1.94665634334226e-05,1.76852731317855e-13
1.98288394912707e-05,1.66123883768376e-13
2.01978575681988e-05,1.89156190630546e-13
2.05737431343291e-05,1.81682101325368e-13
2.09566239948043e-05,1.67978015016996e-13
2.13466303332425e-05,1.81888022362713e-13
2.17438947560008e-05,1.86322118135718e-13
2.21485523372636e-05,1.76394968456376e-13
2.25607406649686e-05,1.82292567538485e-13
2.29805998875885e-05,1.8536218055806e-13
2.34082727617829e-05,1.60129145427555e-13
2.38439047009372e-05,1.6892720154147e-13
2.42876438246045e-05,1.67335951745358e-13
2.47396410088681e-05,1.82306795712113e-13
2.52000499376409e-05,1.82656549621888e-13
2.56690271549195e-05,1.62683815810854e-13
2.61467321180109e-05,1.7044455851813e-13
2.66333272517498e-05,1.74771284722129e-13
2.71289780037246e-05,1.73091816875741e-13
2.76338529005317e-05,1.53349099325267e-13
2.81481236050758e-05,1.84724644821913e-13
2.86719649749377e-05,1.53113329237811e-13
2.92055551218275e-05,1.78656263091405e-13
2.97490754721444e-05,1.68899372686049e-13
3.03027108286639e-05,1.75267484213639e-13
3.08666494333727e-05,1.81007285790486e-13
3.14410830314726e-05,1.73945073660578e-13
3.20262069365765e-05,1.61727030692159e-13
3.26222200971167e-05,1.59871149500279e-13
3.32293251639897e-05,1.74322418191455e-13
3.38477285594598e-05,1.75410237089374e-13
3.44776405473446e-05,1.68416891946616e-13
3.51192753045073e-05,1.7111790365021e-13
3.57728509936788e-05,1.36832581677705e-13
3.64385898376354e-05,1.60206949987904e-13
3.71167181947577e-05,1.37501510440999e-13
3.78074666359935e-05,1.41550336851976e-13
3.85110700232557e-05,1.82165654494494e-13
3.92277675892772e-05,1.43229191403608e-13
3.99578030189527e-05,1.69882318874278e-13
4.07014245321944e-05,1.66337006214392e-13
4.14588849683291e-05,1.42818514813876e-13
4.22304418720667e-05,1.33340572095535e-13
4.3016357581068e-05,1.8027506474902e-13
4.38168993151419e-05,1.62915746610818e-13
4.4632339267104e-05,1.3696810500088e-13
4.5462954695324e-05,1.25686410678807e-13
4.63090280179974e-05,1.54515677864703e-13
4.71708469091702e-05,1.19067245043653e-13
4.80487043965513e-05,1.30762064599077e-13
4.89428989611453e-05,1.7133907617184e-13
4.98537346387389e-05,1.46602080332428e-13
5.07815211232767e-05,1.32074199291806e-13
5.17265738721602e-05,1.251925664542e-13
5.26892142135068e-05,1.58424039305836e-13
5.36697694554048e-05,1.5158486159525e-13
5.46685729972018e-05,1.36104235043948e-13
5.56859644428641e-05,1.32732507819557e-13
5.67222897164455e-05,1.51164511572896e-13
5.77779011797051e-05,1.21941258882168e-13
5.88531577519145e-05,1.52536905828505e-13
5.99484250318941e-05,1.18182453165168e-13
6.10640754223204e-05,1.46334933379862e-13
6.22004882563472e-05,1.33433815975421e-13
6.33580499265825e-05,1.42891044885327e-13
6.4537154016467e-05,1.06935158501076e-13
6.57382014340959e-05,1.14228900227189e-13
6.69616005485322e-05,1.06070876764123e-13
6.82077673286569e-05,1.2189023154339e-13
6.94771254846024e-05,1.12544639751172e-13
7.07701066118189e-05,1.30213667148286e-13
7.20871503378214e-05,1.07027117385521e-13
7.34287044716676e-05,1.21818233793462e-13
7.47952251562183e-05,1.04109136099755e-13
7.618717702323e-05,9.52538037068705e-14
7.76050333513357e-05,1.1631862910869e-13
7.90492762269642e-05,8.92915816129592e-14
8.05203967082547e-05,1.12772415283688e-13
8.20188949920221e-05,1.41083213689016e-13
8.35452805838287e-05,1.09983295742316e-13
8.51000724712225e-05,1.13248771193956e-13
8.66837993001977e-05,1.17155480024227e-13
8.82969995549408e-05,1.03737301919139e-13
8.99402217409205e-05,1.07734334653198e-13
9.16140245713852e-05,1.10393212738973e-13
9.33189771573324e-05,9.27360167527237e-14
9.50556592010119e-05,9.26696677818392e-14
9.68246611930311e-05,8.60568431511186e-14
9.86265846131283e-05,8.64363542847846e-14
0.000100462042134681,1.11655303808663e-13
0.000102331657833024,1.02641711289417e-13
0.00010423606739764,9.27667041415352e-14
0.0001061759183483,9.46262598640228e-14
0.000108151870255229,9.83856242211355e-14
0.000110164594963366,9.66310717152277e-14
0.000112214776820798,8.31171522639321e-14
0.000114303112911448,8.17163239700739e-14
0.000116430313292088,9.6457712550936e-14
0.000118597101233767,1.38062674086665e-13
0.000120804213467733,8.07319097573044e-14
0.000123052400435926,8.60130851556803e-14
0.00012534242654614,7.04719051891254e-14
0.000127675070431927,9.28578222048135e-14
0.000130051125217341,1.07477162789738e-13
0.000132471398786612,1.04934987321847e-13
0.000134936714058831,8.13018122916383e-14
0.000137447909267754,5.73130842467581e-14
0.00014000583824681,6.28505581128319e-14
0.000142611370719413,1.26915507185574e-13
0.000145265392594678,8.86845637632996e-14
0.00014796880626864,7.14871273844232e-14
0.000150722530931076,8.49721414976431e-14
0.000153527502878042,1.13650367074858e-13
0.000156384675830225,6.20603156634612e-14
0.000159295021257212,8.43380896941779e-14
0.000162259528707809,9.17189453042903e-14
0.00016527920614649,8.10773326036039e-14
0.00016835508029612,5.72848860225347e-14
0.000171488196987054,5.84864592395369e-14
0.000174679621512725,5.00287677227083e-14
0.000177930438991858,9.59420639848773e-14
0.000181241754737424,7.23014100699185e-14
0.000184614694632455,5.10920871429466e-14
0.000188050405512858,7.76804842123795e-14
0.000191550055557353,7.73381376033521e-14
0.000195114834684662,5.86534325262513e-14
0.000198745954958098,5.29285269750318e-14
0.00020244465099768,5.12681413209711e-14
0.000206212180399914,4.79800006248449e-14
0.000210049824165392,9.07172434838944e-14
0.000213958887134342,7.12237923700062e-14
0.000217940698430296,5.81377976586503e-14
0.000221996611911995,5.23877731051175e-14
0.000226128006633728,4.84059009571649e-14
0.000230336287314213,5.98529589439361e-14
0.000234622884814226,7.47232192364942e-14
0.000238989256623105,4.05737486657528e-14
0.000243436887354311,7.08550864364882e-14
0.000247967289250216,5.06044302067345e-14
0.000252582002696278,3.65828094757366e-14
0.000257282596744793,5.37898777617966e-14
0.000262070669648385,8.16400370098762e-14
0.000266947849403432,9.14465287513261e-14
0.000271915794303602,6.37604210227836e-14
0.000276976193503689,6.24891900233345e-14
0.000282130767593947,6.22398892992151e-14
0.000287381269185107,9.99636059775739e-14
0.000292729483504282,6.9535571218519e-14
0.000298177229001967,9.4212462221028e-14
0.000303726357970331,1.09577492452474e-13
0.000309378757173014,7.35154517230988e-14
0.000315136348486648,4.43857179437418e-14
0.000321001089554317,5.66654203913761e-14
0.000326974974451177,4.66623982665834e-14
0.000333060034362459,6.85591898724021e-14
0.000339258338274099,4.75085465608841e-14
0.000345571993676214,6.14296364121937e-14
0.000352003147279668,9.55079506614981e-14
0.000358553985745982,7.69825022212094e-14
0.000365226736430818,5.59196118834309e-14
0.000372023668141307,6.18647184066296e-14
0.000378947091907467,7.66803438618801e-14
0.000385999361767977,1.20994174659842e-13
0.000393182875570577,9.06350783631259e-14
0.000400500075787361,9.60346768572994e-14
0.000407953450345245,9.65679057689359e-14
0.000415545533471888,4.21734510381155e-14
0.000423278906557355,7.27570189421582e-14
0.000431156199031823,8.05667129207894e-14
0.000439180089259609,9.4685056956735e-14
0.000447353305449847,3.45974049316162e-14
0.000455678626584106,6.98997133606004e-14
0.000464158883361278,2.80921123668233e-14
0.000472796959160039,6.94890753308711e-14
0.000481595791019235,6.00616998686909e-14
0.000490558370636505,4.88894966922301e-14
0.000499687745385488,8.96644613071143e-14
0.000508987019351968,7.61890254721592e-14
0.000518459354389291,5.52630187248422e-14
0.000528107971193433,1.25965137676615e-13
0.00053793615039807,3.46742148942657e-14
0.000547947233690029,4.08128546203822e-14
0.000558144624945496,9.96789962877658e-14
0.000568531791387375,4.73921049421107e-14
0.000579112264764176,6.03800580097607e-14
0.00058988964255085,6.08662971732714e-14
0.000600867589171969,1.12696742804769e-13
0.00061204983724767,8.23999225734542e-14
0.000623440188862786,7.09184621804831e-14
0.000635042516859596,3.76258894377648e-14
0.000646860766154633,1.18623972663594e-13
0.000658898955079995,3.22367263816923e-14
0.000671161176749628,5.39401594726399e-14
0.000683651600451024,9.72361755243148e-14
0.000696374473062822,4.03163347116082e-14
0.0007093341204988,3.11116918852157e-14
0.000722534949178721,4.36228460141979e-14
0.000735981447526576,2.88811722273541e-14
0.000749678187496688,7.38718007871961e-14
0.000763629826128224,9.36176499421458e-14
0.000777841107128649,1.33555574393296e-13
0.000792316862486625,8.14768652320197e-14
0.000807062014114951,4.2213590353698e-14
0.000822081575524054,2.74964146185722e-14
0.000837380653526649,3.27256295279164e-14
0.000852964449974103,1.31836801336635e-13
0.000868838263525118,9.21993079842241e-14
0.000885007491447344,5.73534415179349e-14
0.000901477631452492,5.52264798658764e-14
0.000918254283565628,5.10257669640201e-14
0.000935343152029239,1.01185377147864e-13
0.000952750047242729,1.21613502710318e-13
0.000970480887738031,1.50543652455201e-13
0.000988541702191957,1.32829522597446e-13
0.00100693863147603,9.42699175272903e-14
0.00102567793074442,5.19633978913272e-14
0.0010447659715608,1.17315706382609e-13
0.00106420924406472,8.22955517955572e-14
0.00108401435917833,1.53830806045786e-13
0.00110418805085416,1.20447796213864e-13
0.00112473717836475,3.15355867921559e-14
0.00114566872863487,5.88966178998344e-14
0.00116698981861715,5.97693546932618e-14
0.0011887076977119,8.13467370078705e-14
0.00121082975023204,1.16053864021928e-13
0.00123336349791378,1.28158936867649e-13
0.00125631660247412,4.61163211030328e-14
0.00127969686821594,1.06918171186196e-13
0.00130351224468151,2.55934919894023e-14
0.00132777082935543,1.64404508506801e-14
0.00135248087041788,7.05161592347354e-14
0.00137765076954905,2.34648394873757e-14
0.00140328908478587,6.09284050632927e-14
0.00142940453343176,1.32636613303303e-13
0.00145600599502065,1.72832174434335e-13
0.0014831025143361,1.77117929758194e-13
0.00151070330448665,2.63365313057019e-14
0.00153881775003835,4.7330039220321e-14
0.00156745541020559,5.13683399380482e-14
0.00159662602210143,8.5762895410459e-14
0.00162633950404819,9.60343266808595e-14
0.00165660595894991,9.10398668162466e-14
0.00168743567772738,6.85417823764143e-14
0.00171883914281715,1.3999385947282e-13
0.00175082703173573,4.18171352495796e-14
0.00178341022071001,1.10447790281337e-13
0.00181659978837533,5.92594594104106e-14
0.0018504070195423,1.34964415489327e-14
0.0018848434090338,1.00644805622941e-13
0.00191992066559328,5.34751041213604e-14
0.00195565071586595,7.36890322953592e-14
0.00199204570845387,2.67842209578066e-14
0.00202911801804668,5.44800642718591e-14
0.00206688024962908,6.92958093236289e-14
0.00210534524276671,2.1023408555597e-14
0.00214452607597167,8.73906204518985e-14
0.00218443607114943,9.75274432922893e-14
0.00222508879812837,1.541560077182e-13
0.00226649807927369,1.17808097770072e-13
0.00230867799418717,4.30696477419641e-14
0.00235164288449435,7.80394552029907e-14
0.00239540735872088,7.30416103046102e-14
0.00243998629725955,7.07567632134395e-14
0.0024853948574298,1.04516982093077e-13
0.00253164847863136,7.84673227248785e-14
0.0025787628875938,1.50800140809532e-13
0.00262675410372384,3.06437056152289e-14
0.00267563844455205,7.45519395486236e-15
0.00272543253128103,5.27103406270881e-14
0.0027761532944368,7.81793871067277e-14
0.00282781797962534,1.54553800790648e-13
0.0028804441533963,2.12542760381688e-13
0.00293404970921579,4.2722968430621e-14
0.00298865287355038,1.76726151807076e-14
0.0030442722120643,7.59245657644907e-14
0.00310092663593193,2.11843850373918e-14
0.00315863540826782,7.17014573665269e-14
0.00321741815067637,2.55231498850453e-14
0.00327729484992338,4.93332029855879e-14
0.00333828586473176,7.72822556307879e-14
0.00340041193270371,1.2632547821314e-13
0.00346369417737173,9.95202961715726e-14
0.00352815411538088,1.74799665788273e-13
0.00359381366380463,1.78888339034442e-13
0.0036606951475969,1.19833154017653e-13
0.00372882130718283,1.05295438595553e-13
0.00379821530619074,1.29869724664969e-13
0.00386890073932798,6.62851740363659e-14
0.00394090164040345,9.67500437675739e-14
0.00401424249049932,9.67360182741854e-14
0.00408894822629486,1.37746010686453e-14
0.00416504424854518,1.06244423419951e-13
0.00424255643071778,1.47428186743249e-13
0.00432151112778977,9.87184490208826e-14
0.00440193518520887,5.35163370391291e-14
0.00448385594802119,3.0679812276609e-14
0.00456730127016875,8.57061365777851e-14
0.00465229952396019,1.04768670982279e-13
0.00473887960971766,6.44318083659449e-14
0.00482707096560318,6.64968590325782e-14
0.00491690357762803,9.44047387118316e-14
0.00500840798984821,8.52977457949579e-14
0.00510161531474983,1.82344207477239e-13
0.00519655724382766,3.46103057314121e-14
0.00529326605836056,1.41694914982024e-13
0.0053917746403875,3.94708719436578e-14
0.00549211648388779,9.01465395084123e-14
0.00559432570616938,2.75024725200827e-14
0.00569843705946914,1.07940408378814e-13
0.00580448594276898,1.16975424347264e-13
0.00591250841383188,6.75022802861929e-14
0.00602254120146193,9.15272605606323e-14
0.00613462171799251,5.06518926004748e-14
0.00624878807200689,3.35883090989641e-14
0.00636507908129557,1.39954634372739e-13
0.00648353428605472,2.27972374091197e-14
0.00660419396233031,1.53572101786464e-13
0.00672709913571234,3.95018114377051e-14
0.00685229159528406,4.73778476037566e-14
0.00697981390783066,3.70670017400227e-14
0.00710970943231243,1.31657533767107e-13
0.00724202233460731,1.55494434387597e-14
0.00737679760252773,1.33605977126556e-13
0.00751408106111697,4.73525938704193e-14
0.00765391938823015,1.06801014813791e-13
0.00779636013040524,1.8479981108271e-13
0.00794145171902934,4.30215115456054e-14
0.00808924348680594,6.34565339721904e-14
0.00823978568452852,1.27276556694964e-14
0.00839312949816636,1.56100926003769e-14
0.00854932706626838,5.27905263301929e-14
0.00870843149769072,7.80441978151275e-14
0.0088704968896544,9.76867494293616e-14
0.00903557834613893,1.83518465185748e-13
0.00920373199661822,9.01446801101437e-14
0.00937501501514529,8.72077201027373e-14
0.00954948563979197,2.62743588608768e-14
0.00972720319245054,1.427477627477e-13
0.0099082280990038,2.54101614969697e-14
0.0100926219098705,1.28519598028648e-13
0.0102804473209331,1.24763692627293e-13
0.0104717681948552,4.72867784317268e-14
0.0106666495827954,5.318191981578e-14
0.0108651577465254,6.52013830121565e-14
0.0110673601809597,3.37833179886088e-14
0.0112733256371049,1.32500549608585e-13
0.0114831241454351,8.11637828731282e-14
0.0116968270397038,3.0536580120241e-14
0.0119145069811977,1.38087102475389e-13
0.0121362379834424,1.40455870806305e-13
0.0123620954373677,1.65583127067072e-13
0.0125921561369415,7.77455798272647e-14
0.0128264983052806,4.39288437582407e-14
0.0130652016212472,1.54756037361625e-13
0.0133083472465408,1.02071149046665e-13
0.0135560178532937,8.77154199407477e-14
0.0138082976521809,4.22175901398376e-14
0.0140652724210524,1.59664585833244e-13
0.0143270295340983,3.1971465466544e-14
0.0145936579915576,1.67532030656302e-13
0.0148652484499786,1.20478012680966e-14
0.0151418932530435,8.0732567631704e-14
0.0154236864629663,2.87707567391982e-14
0.0157107238924745,5.00878241006494e-14
0.016003103137387,1.49754601566807e-13
0.0163009236097974,3.03242121496186e-14
0.0166042865718753,1.36965611949649e-13
0.0169132951702965,9.315133248942e-14
0.0172280544713139,1.46151926905823e-13
0.0175486714964815,1.07901939102082e-13
0.0178752552590424,9.92665446297671e-14
0.0182079168009946,1.40249303742256e-13
0.018546769230847,5.72383747677594e-14
0.0188919277620767,5.23952927794342e-14
0.0192435097523033,1.41645241028726e-13
0.0196016347431919,1.26851984704397e-13
0.0199664245010979,4.04805123763498e-14
0.0203380030584698,7.63794983009845e-14
0.0207164967560207,1.40879067726403e-13
0.021102034285686,8.55294740960607e-14
0.0214947467343798,4.37553947066303e-14
0.0218947676285662,7.17179121766254e-14
0.0223022329796594,1.43914557050952e-14
0.0227172813302691,3.30698312076799e-14
0.0231400538013065,5.81524923085707e-14
0.0235706941399673,9.78275009808136e-14
0.0240093487686065,1.09166176210475e-13
0.0244561668345244,1.14102727491106e-13
0.0249113002606779,1.8620503349499e-14
0.0253749037973357,1.23981019832171e-13
0.0258471350746956,1.7761678081444e-13
0.0263281546564802,1.05604349172291e-13
0.0268181260945301,9.72850855997459e-14
0.0273172159844138,4.73342576013924e-14
0.0278255940220713,9.68365267274587e-14
0.0283434330615131,4.39372139386366e-14
0.0288709091735923,1.87684972381013e-13
0.0294082017058706,4.68500651699399e-14
0.0299554933435982,3.3116419705455e-14
0.0305129701718287,2.77223935092479e-14
0.0310808217386906,5.52764088455938e-14
0.0316592411198352,1.01307822911689e-13
0.0322484249840844,1.79133287306411e-14
0.0328485736603005,5.26104303034477e-14
0.0334598912054997,7.51406586078524e-14
0.0340825854742345,1.65331741162629e-13
0.0347168681892656,1.20366319257084e-13
0.0353629550135504,2.03150543932512e-13
0.0360210656235707,7.10999906229498e-14
0.0366914237840249,4.26488992356709e-14
0.0373742574239106,1.16689299928846e-13
0.0380697987140228,1.33877707906741e-13
0.0387782841458945,1.27810945905801e-14
0.0394999546122065,3.94250047228458e-14
0.0402350554886929,1.84185420064471e-14
0.0409838367175726,1.02326508028933e-13
0.0417465528925313,9.48386567877363e-14
0.0425234633452868,2.24441624099735e-14
0.043314832233764,5.91079370471011e-14
0.0441209286319119,1.3526501043184e-14
0.0449420266211914,1.18260922558291e-13
0.0457784053837662,1.06024001232914e-13
0.0466303492974273,1.16926748469485e-13
0.047498148032285,1.712887512804e-14
0.0483820966492596,6.87107717340668e-14
0.0492824957004051,1.00859619480863e-13
0.0501996513311008,1.46575514842161e-13
0.0511338753841432,1.50833775769451e-13
0.0520854855057767,6.71064315306368e-14
0.0530548052536957,5.36892085019266e-14
0.0540421642070592,9.78509147267411e-14
0.0550478980785497,2.18062074158309e-14
0.0560723488285203,1.01427628353464e-13
0.0571158647812643,2.68178130904265e-14
0.0581788007434494,4.73638863097128e-14
0.0592615181247555,9.77474197068175e-14
0.0603643850607586,1.96077444723864e-14
0.0614877765381003,9.38886064241855e-14
0.0626320745219869,8.21061544686778e-14
0.0637976680860628,1.02266528725741e-13
0.0649849535446989,8.8753607322205e-14
0.0661943345877439,9.57083112093106e-14
0.0674262224177835,2.16335669595687e-14
0.0686810358899531,1.50863093718812e-13
0.0699592016543538,8.70481074657054e-14
0.0712611543011175,3.65146350571761e-14
0.0725873365081725,8.97804411894316e-14
0.0739381991917587,1.37962782763356e-13
0.0753142016597438,1.46630296640961e-13
0.076715811767793,1.06179379002684e-14
0.0781435060784454,1.12799206282418e-13
0.0795977700231498,1.20548845462713e-14
0.0810790980673169,9.24152040759368e-14
0.0825879938784427,1.09925604738442e-13
0.0841249704973612,1.1482538699119e-13
0.0856905505126835,5.09831758748767e-14
0.0872852662384837,5.9088719149957e-14
0.0889096598952917,6.59314129990711e-14
0.0905642837944529,4.0059838009946e-14
0.0922497005259217,1.00101654753451e-13
0.0939664831495469,9.84941340816704e-14
0.0957152153899186,2.8412304210612e-14
0.097496491834841,1.89794324461393e-14
0.099310918137498,4.58824500636789e-14
0.101159111222383,7.52759368640866e-14
0.103041699495059,9.37027292137857e-14
0.104959323055823,4.0836073356285e-14
0.106912633917348,1.20956788173774e-13
0.108902296226373,1.75294022862392e-14
0.110928986489522,5.59130362132058e-14
0.112993393803322,1.25374745737404e-13
0.115096220088503,1.58086530675934e-13
0.11723818032866,1.05283414358805e-13
0.119420002813353,6.32181616912287e-14
0.121642429385737,5.14003337526684e-14
0.123906215694792,3.59696368701023e-14
0.126212131452255,2.37932964577607e-14
0.12856096069433,2.30863252005689e-14
0.130953502048267,3.10736586228821e-14
0.133390569003906,4.15908977998305e-14
0.135872990190271,8.6165677237689e-14
0.138401609657313,1.44786157808897e-14
0.140977287162897,1.15826811464942e-13
0.143600898465126,1.38647578746029e-14
0.146273335620113,6.08936830542647e-14
0.148995507285285,1.08824954537465e-13
0.15176833902834,8.76169453422016e-14
0.154592773641948,2.75557347781776e-14
0.157469771464309,4.43709390954162e-14
0.160400310705682,7.80752196978407e-14
0.163385387780986,9.72448744131673e-14
0.16642601764859,5.38579746708822e-14
0.169523234155412,9.75154325836422e-14
0.172678090388436,1.20378331034024e-13
0.175891659032773,2.32297804044761e-14
0.17916503273639,1.67163759156027e-13
0.182499324481615,9.49566352854729e-14
0.185895667963569,1.57962808842323e-13
0.18935521797563,2.05146075596331e-14
0.192879150802078,6.7333542484637e-14
0.196468664618044,2.78367382639419e-14
0.200124979896904,5.58335595273789e-14
0.203849339825246,1.52269593695715e-14
0.207643010725577,2.30627059837145e-14
0.211507282486879,3.35082642911532e-14
0.215443469003188,4.56678285178553e-14
0.219452908620332,1.07911676152102e-13
0.22353696459098,2.87505544671501e-14
0.227697025538168,5.49995403391256e-14
0.231934505927443,7.7258800394472e-14
0.236250846547795,3.34778512770843e-14
0.240647515001543,7.36785075935423e-14
0.245126006203334,9.80304705008844e-14
0.249687842888433,8.00280964928963e-14
0.254334576130465,9.63288134675841e-14
0.259067785868801,7.32194544085026e-14
0.263889081445751,6.89434032257053e-14
0.268800102153761,3.81108014905733e-14
0.273802517792786,9.44793085413953e-14
0.278898029238044,8.47697022696572e-14
0.28408836901833,2.54624398464996e-14
0.289375301905095,1.19351956369008e-13
0.294760625512486,3.04737923708964e-14
0.300246170908555,4.56999571936657e-14
0.305833803237843,1.10649720152455e-13
0.311525422355548,5.68976971514826e-14
0.317322963473498,2.37530220306838e-14
0.323228397818138,7.87487434462449e-14
0.329243733300777,6.10254832099535e-14
0.335371015200293,5.11526167223238e-14
0.341612326858552,1.32261763120576e-13
0.34796979038877,6.96916412064812e-14
0.354445567397044,4.64192528088781e-14
0.361041859717334,3.92036303672222e-14
0.367760910160103,4.59461921204399e-14
0.374605003274899,1.39636096002726e-13
0.381576466127125,8.63978327750172e-14
0.388677669089267,9.32545673399256e-14
0.395911026646846,1.45651235904668e-13
0.403278998219371,4.79228138883263e-14
0.410784088996564,3.84169632038382e-14
0.418428850790158,1.43971137700126e-13
0.426215882901533,4.66109364382584e-14
0.434147833005509,1.27237519733672e-13
0.44222739805059,1.0218802104784e-13
0.450457325175945,5.99756932113011e-14
0.458840412645476,7.88136775972642e-14
0.467379510799246,2.40858678473519e-14
0.476077523022637,4.04230101262782e-14
0.484937406733523,9.80308436469255e-14
0.493962174387832,3.88900847544807e-14
0.503154894503806,2.51777218413328e-14
0.512518692705333,3.63765900073034e-14
0.522056752784698,4.62853420838638e-14
0.531772317785097,1.20693133652018e-13
0.541668691103315,5.69651270393955e-14
0.551749237612913,2.55906412632023e-14
0.562017384808319,7.23398579456735e-14
0.572476623970218,6.18637056415942e-14
0.583130511352622,2.19286923086351e-14
0.593982669392036,4.70451142572465e-14
0.605036787939122,2.90857817213571e-14
0.616296625513294,4.01376094130261e-14
0.62776601058065,3.56818475969334e-14
0.639448842855694,6.21257559312033e-14
0.651349094627281,8.55253709947504e-14
0.663470812109235,5.18618545264857e-14
0.675818116816111,9.35613021800552e-14
0.68839520696455,6.94066047773891e-14
0.701206358900718,1.40136078101388e-14
0.714255928554313,6.33482968809081e-14
0.727548352919623,2.80537430506031e-14
0.741088151564157,5.19213189248736e-14
0.754879928165343,1.00577417946947e-13
0.768928372075831,6.01341094426302e-14
0.78323825991792,2.15587853091929e-14
0.797814457207663,9.38156026130062e-14
0.812661920009195,9.30085775530733e-14
0.827785696619847,4.01076638727988e-14
0.843190929286625,1.02135743355491e-13
0.858882855954626,2.87136866821451e-14
0.874866812047991,7.10225865688232e-14
0.89114823228402,4.7997405608516e-14
0.907732652521022,7.8023596695635e-14
0.924625711640573,3.8288319299235e-14
0.941833153464796,9.4321294160852e-14
0.959360828709315,5.17931209652543e-14
0.977214696972572,8.56149869713977e-14
0.995400828762152,4.04637725113636e-14
1.01392540755881,1.13586756428474e-13
1.03279473191895,3.79586523150009e-14
1.05201521761616,6.60401770150526e-14
1.07159339982267,1.15331198218424e-13
1.09153593533139,2.75428113750226e-14
1.11184960481927,4.29482760897965e-14
1.13254131515281,3.4683552548073e-14
1.15361810173648,8.49900996514423e-14
1.17508713090481,8.70237853173181e-14
1.19695570235904,6.82153532674558e-14
1.21923125164911,3.64723030225782e-14
1.24192135270178,9.34318028001099e-14
1.2650337203959,3.39471539245453e-14
1.28857621318552,2.98518943062017e-14
1.31255683577184,3.40889814140286e-14
1.33698374182495,5.54383659562389e-14
1.36186523675608,4.94436069486618e-14
1.38720978054162,6.11839560506852e-14
1.41302599059953,5.74159987405765e-14
1.43932264471941,2.00779126149048e-14
1.46610868404698,3.45025310448597e-14
1.49339321612425,5.84291269420764e-14
1.5211855179861,4.83855124440422e-14
1.54949503931463,3.45592851609851e-14
1.57833140565212,9.32668459704665e-14
1.60770442167382,4.03936200972606e-14
1.63762407452169,3.85629748800002e-14
1.66810053720006,5.85505492557084e-14
1.69914417203463,5.34695489225966e-14
1.73076553419572,8.50187736733911e-14
1.7629753752872,8.68300155537711e-14
1.7957846470021,4.64851975251281e-14
1.82920450484629,9.37188335395611e-14
1.86324631193156,8.33080397064668e-14
1.8979216428391,4.38516077120538e-14
1.93324228755505,1.01817202627016e-13
1.96922025547917,4.8206311610817e-14
2.00586777950823,7.4372118921677e-14
2.04319732019527,4.93664063344519e-14
2.08122156998634,6.50511873335536e-14
2.11995345753607,1.01892326200525e-13
2.15940615210357,9.93706060747343e-14
2.19959306803007,1.24276170080185e-13
2.24052786930002,8.00184074148039e-14
2.2822244741869,1.26713248637845e-13
2.32469705998565,7.14508874181751e-14
2.36796006783308,1.48244042469405e-13
2.41202820761801,6.98099415550762e-14
2.45691646298279,5.00708793155732e-14
2.50264009641792,1.66177530547126e-13
2.54921465445143,3.11731105290766e-14
2.59665597293487,5.35059883603453e-14
2.64498018242772,3.84649834093993e-14
2.69420371368188,4.36113054379028e-14
2.74434330322836,1.75606666683433e-13
2.79541599906786,7.97019200810411e-14
2.84743916646725,8.92078477739084e-14
2.90043049386399,5.61606959177633e-14
2.95440799888038,4.22269185399842e-14
3.00939003444972,1.32044118494023e-13
3.06539529505653,8.16972548220548e-14
3.12244282309286,7.22976172840362e-14
3.18055201533292,1.11015753029259e-13
3.2397426295282,9.27952020533152e-14
3.30003479112528,5.73692350064106e-14
3.36144900010877,1.13412735691563e-13
3.42400613797143,1.52856354746514e-13
3.48772747481418,9.7862647362325e-14
3.55263467657814,1.22497056250671e-13
3.61874981241128,1.20840732930464e-13
3.68609536217216,1.06473392181769e-13
3.75469422407334,9.08544531848996e-14
3.824569722467,2.49338970005537e-13
3.8957456157755,1.37149779652887e-13
3.96824610456948,8.94785239376694e-14
4.04209583979631,1.83753038455369e-13
4.11731993116168,1.7423417813744e-13
4.19394395566719,1.4106797483134e-13
4.27199396630678,1.02484437488882e-13
4.35149650092505,1.94224099817057e-13
4.4324785912404,7.81332604345429e-14
4.5149677720361,2.16229896664433e-13
4.59899209052244,1.57768411123868e-13
4.68458011587304,1.3707776227137e-13
4.77176094893874,7.3405479618273e-14
4.86056423214214,8.52476483463679e-14
4.95102015955635,1.34146083036178e-13
5.04315948717136,1.21399861894395e-13
5.13701354335134,8.56141254603426e-14
5.23261423948666,1.93370969399881e-13
5.32999408084409,1.85850663916698e-13
5.42918617761894,2.48094182772054e-13
5.5302242561929,1.02020284300562e-13
5.63314267060135,1.50399614294248e-13
5.73797641421414,2.40850302425963e-13
5.84476113163364,2.71842346607018e-13
5.95353313081437,2.56927925349785e-13
6.06432939540806,3.08701701129543e-13
6.17718759733849,1.52628395571672e-13
6.29214610961035,1.96073675241775e-13
6.40924401935646,1.22540508552362e-13
6.52852114112785,1.89978079860886e-13
6.65001803043112,1.05678690226276e-13
6.77377599751775,1.34910450100878e-13
6.89983712143002,1.01713087362446e-13
7.02824426430835,2.85800813101373e-13
7.15904108596489,1.5355098839184e-13
7.29227205872831,2.19243472066634e-13
7.42798248256491,1.10227748144795e-13
7.56621850048106,1.53270799639862e-13
7.7070271142123,2.37631134164831e-13
7.85045620020451,3.17033444449117e-13
7.99655452589235,3.56634458432197e-13
8.14537176628074,1.35631063745421e-13
8.29695852083491,1.94165689339052e-13
8.45136633068472,1.71320350800119e-13
8.60864769614924,1.89160183450997e-13
8.76885609458743,1.12590741418615e-13
8.93204599858096,1.72015232674294e-13
9.09827289445557,1.26080967395458e-13
9.26759330114688,2.03805696586617e-13
9.4400647894176,4.5011088235194e-13
9.6157460014321,1.41204823437959e-13
9.79469667069539,1.82981186632116e-13
9.97697764236321,1.56341274872969e-13
10.16265089393,3.89420754896803e-13
10.3517795563018,2.29002082958311e-13
10.5444279352617,2.385394624332e-13
10.7406615333343,2.06325817123063e-13
10.9405470720574,1.74145661112138e-13
11.1441525146679,5.26311545725926e-13
11.35154708921,1.84183248498305e-13
11.5628013120738,6.12723881479809e-13
11.7779870119712,4.97797527033578e-13
11.9971773543589,1.56038414699035e-13
12.2204468663149,5.65710107311566e-13
12.4478714618791,2.57133729986268e-13
12.6795284678643,2.78953105163871e-13
12.9154966501488,3.73877185038584e-13
13.1558562404571,5.15454600798634e-13
13.4006889636395,2.67519928997121e-13
13.6500780654601,2.01055173015793e-13
13.9041083409007,4.6357653888037e-13
14.162866162992,6.16843864783435e-13
14.4264395121816,4.96170383611775e-13
14.6949180062482,2.64449817744241e-13
14.9683929307726,2.03821178469474e-13
15.2469572701757,2.89624700534501e-13
15.5307057393346,4.22888954432187e-13
15.819734815786,2.62810505525128e-13
16.1141427725302,5.17190051287754e-13
16.4140297114447,2.61086219225773e-13
16.7194975973199,5.16304142951054e-13
17.0306502925284,3.59862844864292e-13
17.3475935923393,6.72502938941922e-13
17.6704352608895,3.30399618185161e-13
17.9992850678248,9.26364594647655e-13
18.3342548256229,5.51875655180137e-13
18.6754584276108,2.62346227190209e-13
19.0230118866895,2.39530434740464e-13
19.3770333747799,2.33964654355693e-13
19.7376432630026,3.90506734728615e-13
20.104964162605,6.77296739798657e-13
20.4791209666509,3.77940867993125e-13
20.860240892485,1.01181217510585e-12
21.2484535249888,2.43945206701172e-13
21.6438908606402,9.10937513592895e-13
22.0466873523941,5.09630808977549e-13
22.4569799553978,8.78317013619884e-13
22.874908173557,4.10379575178112e-13
23.3006141069692,4.10849389195619e-13
23.7342425002387,8.29596809797156e-13
24.1759407916913,7.48779587443911e-13
24.6258591635055,1.34237732681683e-12
25.0841505927754,7.48802153310776e-13
25.5509709035251,1.04387751257477e-12
26.02647881969,1.0170779197859e-12
26.5108360190854,1.03022816437415e-12
27.0042071883778,9.6346968813046e-13
27.5067600790807,5.72429464058987e-13
28.018665564592,1.87100463920829e-12
28.5400976982924,1.00838448732005e-12
29.0712337727258,1.25317646984027e-12
29.6122543798804,9.05880460794848e-13
30.163343472592,9.15534817045322e-13
30.72468842709,2.09082137397057e-12
31.2964801067075,1.70452716900353e-12
31.8789129267764,6.02838543235211e-13
32.4721849207313,1.78104418130341e-12
33.0764978074424,1.50612217879223e-12
33.6920570598027,1.43206702337188e-12
34.3190719745904,1.67496852571372e-12
34.9577557436327,6.51846069244253e-13
35.6083255262928,1.50592053741618e-12
36.2710025233065,1.35636527502667e-12
36.946012051993,1.71127497656905e-12
37.6335836228653,7.99140941315035e-13
38.333951017666,4.8405470003074e-13
39.0473523688556,2.56887499544353e-12
39.7740302405804,5.08328435545475e-13
40.5142317111465,1.49825925274059e-12
41.2682084570295,1.90460589430563e-12
42.0362168384471,1.5610016641625e-12
42.8185179865242,2.12799209670652e-12
43.6153778920801,2.15445811687412e-12
44.4270674960688,1.53607671489483e-12
45.2538627817017,7.18861519606572e-13
46.0960448682843,2.47386378114246e-12
46.9539001068006,1.81871874591185e-12
47.8277201772749,3.26280595980261e-12
48.7178021879463,7.74801286760396e-13
49.6244487762891,1.2698461738953e-12
50.5479682119124,9.83085642992878e-13
51.488674501375,1.48460367142121e-12
52.4468874949512,1.40865631108114e-12
53.4229329953835,1.02573688263678e-12
54.4171428686589,1.78456043352738e-12
55.4298551568466,1.19664505771632e-12
56.4614141930367,2.31007980869302e-12
57.5121707184161,1.74597876220404e-12
58.5824820015254,1.78855017154004e-12
59.6727119597331,6.64648713641859e-13
60.7832312829724,4.10995297471171e-13
61.9144175597785,6.83272954731056e-13
63.0666554056741,1.29628136334259e-12
64.2403365939419,1.22142183894807e-12
65.4358601888323,1.2528458296177e-12
66.6536326812492,1.16996426429218e-12
67.8940681269611,7.55048689083705e-13
69.1575882873853,1.07135162468985e-12
70.4446227729904,1.19021239786779e-12
71.7556091893692,7.70278653850228e-13
73.0909932860292,2.0031269125045e-12
74.4512291079514,1.58511063082957e-12
75.8367791499719,7.85159537894234e-13
77.248114514034,2.32858700453932e-12
78.6857150693684,9.95416552527151e-13
80.1500696156541,2.04448099017702e-12
81.6416760492147,1.27347330965112e-12
83.1610415323096,8.76391438747441e-13
84.708682665574,9.9473989481024e-13
86.2851256636689,1.38446063748273e-12
87.8909065341996,2.10984612178482e-12
89.526571259964,1.89335856630439e-12
91.192675984593,3.97556646055693e-12
92.889787201645,1.15572031855549e-12
94.6184819472199,1.27243669371101e-12
96.379347996158,1.69424088944816e-12
98.1729840618884,1.53780926848667e-12
100,2.10112948106473e-12


==> img/DataCSV/ParTB/Input2.csv <==
x1,y1
1e-06,1.32525080370731e-13
1.01861017015598e-06,2.13432175843236e-13
1.03756667874518e-06,1.97006429308594e-13
1.0568759711848e-06,2.43406318544171e-13
1.07654461284232e-06,1.22281364176952e-13
1.09657929126781e-06,1.59153958171969e-13
1.11698681846782e-06,3.01159452424112e-13
1.13777413322149e-06,1.81931197613752e-13
1.15894830343981e-06,2.45253602539291e-13
1.18051652856881e-06,3.22043262180116e-13
1.20248614203741e-06,3.78461117957731e-13
1.22486461375093e-06,4.49618306849089e-13
1.24765955263087e-06,2.88668863928521e-13
1.27087870920206e-06,3.77955178591714e-13
1.29452997822792e-06,3.73637999500711e-13
1.31862140139475e-06,3.03121409815407e-13
1.34316117004602e-06,4.90010772956534e-13
1.36815762796747e-06,3.52012383649463e-13
1.39361927422414e-06,4.78105311713718e-13
1.4195547660501e-06,4.23544121206452e-13
1.44597292179202e-06,4.50890852123227e-13
1.4728827239075e-06,4.19880363863039e-13
1.50029332201922e-06,4.6898136651781e-13
1.52821403602587e-06,4.44910357813828e-13
1.55665435927106e-06,5.24351147932683e-13
1.58562396177114e-06,6.33245869259011e-13
1.61513269350309e-06,5.35900930299452e-13
1.64519058775366e-06,6.43847156156443e-13
1.67580786453077e-06,5.86779708752426e-13
1.70699493403841e-06,6.70903475992318e-13
1.73876240021625e-06,6.49298956137581e-13
1.77112106434509e-06,6.67567546581054e-13
1.80408192871938e-06,8.63843072066865e-13
1.83765620038817e-06,7.30500999174139e-13
1.87185529496558e-06,7.80333647601127e-13
1.90669084051225e-06,7.59171625460352e-13
1.94217468148902e-06,6.94466416148912e-13
1.97831888278416e-06,8.44541221497128e-13
2.01513573381556e-06,8.53324394010352e-13
2.05263775270925e-06,9.38976970045874e-13
2.09083769055575e-06,8.88602454298367e-13
2.12974853574552e-06,8.28190057914821e-13
2.16938351838519e-06,9.34550871334013e-13
2.2097561147959e-06,9.50602001634299e-13
2.25088005209546e-06,9.60492805583539e-13
2.29276931286565e-06,1.04190717383869e-12
2.33543813990648e-06,1.04395922151682e-12
2.3789010410789e-06,9.55271128528327e-13
2.4231727942376e-06,1.14568376104019e-12
2.46826845225569e-06,1.13639281250041e-12
2.5142033481428e-06,1.1254805387135e-12
2.56099310025846e-06,1.08707875519466e-12
2.60865361762255e-06,1.15516218497618e-12
2.65720110532451e-06,1.17930186248491e-12
2.70665207003324e-06,1.22977650350141e-12
2.75702332560958e-06,1.17735600277295e-12
2.80833199882317e-06,1.21384150483326e-12
2.86059553517574e-06,1.25470964251231e-12
2.91383170483279e-06,1.21053288719567e-12
2.9680586086656e-06,1.21535824110096e-12
3.02329468440578e-06,1.44750021089883e-12
3.07955871291422e-06,1.31358672304679e-12
3.13686982456688e-06,1.47407197994324e-12
3.19524750575921e-06,1.41078486389791e-12
3.25471160553185e-06,1.48094413383755e-12
3.31528234231942e-06,1.48346225716809e-12
3.37698031082509e-06,1.45338081242353e-12
3.43982648902293e-06,1.47399428214878e-12
3.50384224529068e-06,1.56631754917007e-12
3.56904934567523e-06,1.58875057066945e-12
3.63546996129332e-06,1.618822978007e-12
3.70312667586992e-06,1.64226904534287e-12
3.772042493417e-06,1.57543590927592e-12
3.84224084605506e-06,1.59072180850072e-12
3.91374560198038e-06,1.74297904853955e-12
3.98658107358044e-06,1.70770662297215e-12
4.06077202570037e-06,1.69986202680598e-12
4.13634368406328e-06,1.73926349324783e-12
4.21332174384729e-06,1.73807716731092e-12
4.29173237842216e-06,1.80280352187258e-12
4.3716022482485e-06,1.75942009585098e-12
4.45295850994266e-06,1.93912372757308e-12
4.53582882551019e-06,1.86629433219839e-12
4.62024137175131e-06,1.99657616445352e-12
4.70622484984128e-06,1.90086769573003e-12
4.79380849508911e-06,2.05167153570075e-12
4.88302208687788e-06,1.82519053208828e-12
4.97389595879007e-06,1.90749206935628e-12
5.06646100892127e-06,1.98611622355907e-12
5.16074871038591e-06,2.20687125937092e-12
5.25679112201842e-06,2.00453393567639e-12
5.35462089927361e-06,2.23388394936803e-12
5.45427130532984e-06,1.92987214540027e-12
5.55577622239888e-06,2.1491503758342e-12
5.65917016324624e-06,2.14335547352466e-12
5.76448828292587e-06,2.10104464770662e-12
5.87176639073326e-06,2.25457978369377e-12
5.98104096238094e-06,2.21797983999022e-12
6.09234915240071e-06,2.22508243760743e-12
6.2057288067765e-06,2.30887806310959e-12
6.32121847581245e-06,2.31200543251029e-12
6.43885742724043e-06,2.27258388198487e-12
6.55868565957144e-06,2.32353586772918e-12
6.68074391569561e-06,2.29701013687437e-12
6.80507369673521e-06,2.31673578698968e-12
6.9317172761554e-06,2.302309103106e-12
7.06071771413778e-06,2.34056749667398e-12
7.19211887222119e-06,2.46028068046173e-12
7.32596542821523e-06,2.41796348776441e-12
7.46230289139111e-06,2.54238748421675e-12
7.60117761795532e-06,2.49861272393387e-12
7.74263682681128e-06,2.36658651960649e-12
7.88672861561416e-06,2.54428246687812e-12
8.03350197712473e-06,2.57467520797532e-12
8.18300681586739e-06,2.42778891261341e-12
8.33529396509819e-06,2.47565253628365e-12
8.49041520408876e-06,2.5511933693722e-12
8.64842327573173e-06,2.5034125863977e-12
8.80937190447399e-06,2.55734245659688e-12
8.97331581458352e-06,2.84230262948819e-12
9.14031074875622e-06,3.06631110842752e-12
9.31041348706909e-06,2.66338584433392e-12
9.48368186628593e-06,2.73589765527956e-12
9.66017479952265e-06,2.68189744823758e-12
9.83995229627823e-06,2.73378111258793e-12
1.00230754828386e-05,3.07125855757533e-12
1.02096066230605e-05,3.10163539802621e-12
1.03996091395412e-05,2.95025767161637e-12
1.05931476351837e-05,2.94164719604926e-12
1.07902879151618e-05,2.83150802013092e-12
1.0991097009295e-05,2.7078134288258e-12
1.11956431948388e-05,2.74020430349616e-12
1.14039960197003e-05,2.84914588972853e-12
1.1616226326085e-05,2.76365389882122e-12
1.18324062745838e-05,2.86769080528338e-12
1.20526093687084e-05,2.97409355310732e-12
1.22769104798836e-05,2.7011241806526e-12
1.25053858729039e-05,2.75860692273988e-12
1.27381132318648e-05,2.82912320621272e-12
1.29751716865759e-05,2.88641405704249e-12
1.3216641839466e-05,2.85272408153785e-12
1.34626057929891e-05,2.82319227130105e-12
1.37131471775395e-05,3.11253764010052e-12
1.39683511798874e-05,2.80920994609812e-12
1.42283045721435e-05,3.0525866646185e-12
1.44930957412622e-05,3.06295811173058e-12
1.47628147190939e-05,2.93381602424741e-12
1.50375532129974e-05,2.91713100552819e-12
1.53174046370208e-05,3.05479541896355e-12
1.56024641436637e-05,3.02476523083993e-12
1.58928286562298e-05,3.04315521650844e-12
1.6188596901782e-05,3.10247079107399e-12
1.64898694447106e-05,2.95579173217008e-12
1.67967487209265e-05,3.08110648440471e-12
1.71093390726901e-05,3.05153927701247e-12
1.74277467840892e-05,2.97685371419983e-12
1.77520801171764e-05,2.84359092447228e-12
1.80824493487795e-05,2.96687933785815e-12
1.84189668079971e-05,2.8023690837879e-12
1.87617469143912e-05,2.99185327783242e-12
1.91109062168914e-05,2.92741698974328e-12
1.94665634334226e-05,2.92095545642674e-12
1.98288394912707e-05,3.14455821577938e-12
2.01978575681988e-05,2.98825060404651e-12
2.05737431343291e-05,2.98425991731688e-12
2.09566239948043e-05,2.93769894562174e-12
2.13466303332425e-05,3.04403309314297e-12
2.17438947560008e-05,2.8652267201055e-12
2.21485523372636e-05,3.11341920633261e-12
2.25607406649686e-05,3.10521748034938e-12
2.29805998875885e-05,3.09324955034363e-12
2.34082727617829e-05,2.96593808643995e-12
2.38439047009372e-05,3.27881350757397e-12
2.42876438246045e-05,2.85577640547435e-12
2.47396410088681e-05,2.8359614671031e-12
2.52000499376409e-05,2.91396010917377e-12
2.56690271549195e-05,2.97629012842577e-12
2.61467321180109e-05,3.1373695629001e-12
2.66333272517498e-05,2.93852812034223e-12
2.71289780037246e-05,2.72845491907961e-12
2.76338529005317e-05,2.90490618885031e-12
2.81481236050758e-05,2.77068919984037e-12
2.86719649749377e-05,2.91920303287874e-12
2.92055551218275e-05,2.85164747857199e-12
2.97490754721444e-05,2.75436792881504e-12
3.03027108286639e-05,2.97054943330911e-12
3.08666494333727e-05,2.76491752780346e-12
3.14410830314726e-05,2.74761333555254e-12
3.20262069365765e-05,2.70975486781685e-12
3.26222200971167e-05,2.81604801074023e-12
3.32293251639897e-05,2.75651484678441e-12
3.38477285594598e-05,2.77317522844124e-12
3.44776405473446e-05,2.89486473113604e-12
3.51192753045073e-05,2.71021032423189e-12
3.57728509936788e-05,2.68046757285039e-12
3.64385898376354e-05,2.43115208464962e-12
3.71167181947577e-05,2.39690258009079e-12
3.78074666359935e-05,2.70326132714056e-12
3.85110700232557e-05,2.68967292962891e-12
3.92277675892772e-05,2.59095094071054e-12
3.99578030189527e-05,2.50700437110467e-12
4.07014245321944e-05,2.63628343274319e-12
4.14588849683291e-05,2.61575504594794e-12
4.22304418720667e-05,2.36004249117739e-12
4.3016357581068e-05,2.23465284151668e-12
4.38168993151419e-05,2.52281047767187e-12
4.4632339267104e-05,2.70686772134967e-12
4.5462954695324e-05,2.26553423615732e-12
4.63090280179974e-05,2.30566882317944e-12
4.71708469091702e-05,2.59911942109913e-12
4.80487043965513e-05,2.79324295838428e-12
4.89428989611453e-05,2.44374318899985e-12
4.98537346387389e-05,2.3865026148053e-12
5.07815211232767e-05,2.1433028477333e-12
5.17265738721602e-05,2.2470250362046e-12
5.26892142135068e-05,2.43685272174012e-12
5.36697694554048e-05,1.85404318482871e-12
5.46685729972018e-05,2.00843182995182e-12
5.56859644428641e-05,2.0582589668496e-12
5.67222897164455e-05,2.34528849174352e-12
5.77779011797051e-05,2.30166474554075e-12
5.88531577519145e-05,2.3503123421089e-12
5.99484250318941e-05,2.05195599724657e-12
6.10640754223204e-05,2.24537541070631e-12
6.22004882563472e-05,2.28725107688104e-12
6.33580499265825e-05,1.98070172650775e-12
6.4537154016467e-05,2.26982701853505e-12
6.57382014340959e-05,2.15088182179833e-12
6.69616005485322e-05,2.18134480054521e-12
6.82077673286569e-05,1.99385052156077e-12
6.94771254846024e-05,1.9574375185918e-12
7.07701066118189e-05,2.03079051913751e-12
7.20871503378214e-05,1.64798868848832e-12
7.34287044716676e-05,1.80040920060211e-12
7.47952251562183e-05,2.01593119513653e-12
7.618717702323e-05,1.92205262762228e-12
7.76050333513357e-05,2.07702767317805e-12
7.90492762269642e-05,1.70566879708623e-12
8.05203967082547e-05,1.71408789765543e-12
8.20188949920221e-05,2.03858660133666e-12
8.35452805838287e-05,1.71722311150047e-12
8.51000724712225e-05,1.49372290476562e-12
8.66837993001977e-05,1.84606820844893e-12
8.82969995549408e-05,1.91748633530174e-12
8.99402217409205e-05,1.80805422320654e-12
9.16140245713852e-05,1.55826157420068e-12
9.33189771573324e-05,1.52238942978346e-12
9.50556592010119e-05,1.39150074388934e-12
9.68246611930311e-05,1.36123444873351e-12
9.86265846131283e-05,1.77420928177567e-12
0.000100462042134681,1.83896804035742e-12
0.000102331657833024,1.53391437022813e-12
0.00010423606739764,1.14176219511341e-12
0.0001061759183483,1.38434153094839e-12
0.000108151870255229,1.28165430420426e-12
0.000110164594963366,1.38795779839803e-12
0.000112214776820798,1.34612171167074e-12
0.000114303112911448,1.27857463412572e-12
0.000116430313292088,1.44935507426723e-12
0.000118597101233767,1.23055300628465e-12
0.000120804213467733,1.0990375475292e-12
0.000123052400435926,1.41959745427392e-12
0.00012534242654614,1.36680766768729e-12
0.000127675070431927,1.36196654797936e-12
0.000130051125217341,1.24861815522367e-12
0.000132471398786612,1.05062510048273e-12
0.000134936714058831,1.10619714221941e-12
0.000137447909267754,1.12889676720744e-12
0.00014000583824681,9.71998955665914e-13
0.000142611370719413,1.45765797235732e-12
0.000145265392594678,1.0823931620996e-12
0.00014796880626864,9.76168865150225e-13
0.000150722530931076,8.86217084211668e-13
0.000153527502878042,9.71503549242898e-13
0.000156384675830225,8.98642151591156e-13
0.000159295021257212,1.4839890385058e-12
0.000162259528707809,8.96738504264525e-13
0.00016527920614649,9.13215444722686e-13
0.00016835508029612,9.16929131770281e-13
0.000171488196987054,8.79341005670132e-13
0.000174679621512725,9.68380338213079e-13
0.000177930438991858,1.0612813231526e-12
0.000181241754737424,7.58555658544518e-13
0.000184614694632455,1.00021743598537e-12
0.000188050405512858,1.53553176633616e-12
0.000191550055557353,1.31870710686926e-12
0.000195114834684662,6.61614260839069e-13
0.000198745954958098,1.46996352171071e-12
0.00020244465099768,7.86637560955461e-13
0.000206212180399914,1.81441569797156e-12
0.000210049824165392,1.21204128919899e-12
0.000213958887134342,1.06308252618236e-12
0.000217940698430296,7.6175274715216e-13
0.000221996611911995,1.29445810824154e-12
0.000226128006633728,1.47561197880879e-12
0.000230336287314213,8.98093972703062e-13
0.000234622884814226,7.06307299292439e-13
0.000238989256623105,9.81695288808295e-13
0.000243436887354311,8.79603104304501e-13
0.000247967289250216,8.8699717150372e-13
0.000252582002696278,8.45385964317335e-13
0.000257282596744793,9.00281207684149e-13
0.000262070669648385,8.01732007740859e-13
0.000266947849403432,8.14777948414738e-13
0.000271915794303602,8.5896005150671e-13
0.000276976193503689,1.21922764525293e-12
0.000282130767593947,1.24248765029807e-12
0.000287381269185107,8.35465798691541e-13
0.000292729483504282,7.9528615338923e-13
0.000298177229001967,8.33135110905572e-13
0.000303726357970331,8.09158815160584e-13
0.000309378757173014,1.14717968384802e-12
0.000315136348486648,7.45550316532225e-13
0.000321001089554317,9.23949131357952e-13
0.000326974974451177,9.17257621877581e-13
0.000333060034362459,6.96155754818118e-13
0.000339258338274099,7.94404589315409e-13
0.000345571993676214,9.21344293025805e-13
0.000352003147279668,9.62735134832406e-13
0.000358553985745982,6.98885569431168e-13
0.000365226736430818,9.06336897659468e-13
0.000372023668141307,9.41058053591148e-13
0.000378947091907467,1.36248534667064e-12
0.000385999361767977,1.31634072835308e-12
0.000393182875570577,8.9533896638724e-13
0.000400500075787361,7.12438519303708e-13
0.000407953450345245,8.30077091410686e-13
0.000415545533471888,8.22676064996697e-13
0.000423278906557355,7.77859138203722e-13
0.000431156199031823,8.10275385669271e-13
0.000439180089259609,1.38782318349907e-12
0.000447353305449847,7.64580341221331e-13
0.000455678626584106,8.46866292859309e-13
0.000464158883361278,1.18144448350103e-12
0.000472796959160039,1.32182933046524e-12
0.000481595791019235,1.59163704906535e-12
0.000490558370636505,7.93034030393471e-13
0.000499687745385488,8.91543952271653e-13
0.000508987019351968,8.10092042697009e-13
0.000518459354389291,1.14971435898161e-12
0.000528107971193433,8.85739301398561e-13
0.00053793615039807,1.28835125400631e-12
0.000547947233690029,1.72376855236279e-12
0.000558144624945496,1.41958927931946e-12
0.000568531791387375,1.19513387808872e-12
0.000579112264764176,9.09929190473918e-13
0.00058988964255085,9.00944909122497e-13
0.000600867589171969,8.82999289270322e-13
0.00061204983724767,8.21744600275523e-13
0.000623440188862786,1.13280192955983e-12
0.000635042516859596,1.43292447916403e-12
0.000646860766154633,9.49901150440761e-13
0.000658898955079995,1.0875240276442e-12
0.000671161176749628,1.2645466466401e-12
0.000683651600451024,8.89527601059581e-13
0.000696374473062822,9.96802455177854e-13
0.0007093341204988,8.63947418186027e-13
0.000722534949178721,9.89646669260782e-13
0.000735981447526576,1.92260692092019e-12
0.000749678187496688,9.45473974622672e-13
0.000763629826128224,8.44447500520318e-13
0.000777841107128649,1.09487020589091e-12
0.000792316862486625,7.00372720173681e-13
0.000807062014114951,7.69483330762654e-13
0.000822081575524054,9.54023912375834e-13
0.000837380653526649,1.01312342423952e-12
0.000852964449974103,9.85086431903876e-13
0.000868838263525118,5.92790927790392e-13
0.000885007491447344,1.20949666418902e-12
0.000901477631452492,9.93486234680436e-13
0.000918254283565628,6.24787969961662e-13
0.000935343152029239,1.21719629983333e-12
0.000952750047242729,1.13915006591633e-12
0.000970480887738031,1.22819311893843e-12
0.000988541702191957,7.8541477082692e-13
0.00100693863147603,1.881973009486e-12
0.00102567793074442,1.56365907281986e-12
0.0010447659715608,6.2083120019478e-13
0.00106420924406472,1.52797815135929e-12
0.00108401435917833,7.43896176017177e-13
0.00110418805085416,1.1127818458853e-12
0.00112473717836475,1.72360467419832e-12
0.00114566872863487,7.21794707909933e-13
0.00116698981861715,1.20136682328939e-12
0.0011887076977119,1.71012789133652e-12
0.00121082975023204,1.08222240497648e-12
0.00123336349791378,8.61921068384247e-13
0.00125631660247412,6.31515597106311e-13
0.00127969686821594,9.40709500858562e-13
0.00130351224468151,6.2071344221433e-13
0.00132777082935543,7.90430746580989e-13
0.00135248087041788,6.01795454187022e-13
0.00137765076954905,6.56325659561232e-13
0.00140328908478587,6.20261935175183e-13
0.00142940453343176,9.35099213763219e-13
0.00145600599502065,4.9718876967856e-13
0.0014831025143361,5.82362023457404e-13
0.00151070330448665,1.0251547589914e-12
0.00153881775003835,1.44001628160456e-12
0.00156745541020559,1.53474488615592e-12
0.00159662602210143,1.35681979997308e-12
0.00162633950404819,1.50614822717694e-12
0.00165660595894991,6.04939614447201e-13
0.00168743567772738,5.92351495535713e-13
0.00171883914281715,1.65030877622519e-12
0.00175082703173573,7.43586745791915e-13
0.00178341022071001,1.55355775935581e-12
0.00181659978837533,1.21769648315488e-12
0.0018504070195423,1.31112534419263e-12
0.0018848434090338,4.75335033032525e-13
0.00191992066559328,6.25434571659067e-13
0.00195565071586595,7.32807063812506e-13
0.00199204570845387,6.38046045974832e-13
0.00202911801804668,4.5072534251522e-13
0.00206688024962908,2.45182857175514e-12
0.00210534524276671,6.17008629955362e-13
0.00214452607597167,1.30174779498005e-12
0.00218443607114943,1.69495663578478e-12
0.00222508879812837,1.56522795617737e-12
0.00226649807927369,4.62392640733595e-13
0.00230867799418717,4.95631151962923e-13
0.00235164288449435,6.28054518207041e-13
0.00239540735872088,8.36406550520804e-13
0.00243998629725955,1.12448596973544e-12
0.0024853948574298,6.3997730743931e-13
0.00253164847863136,5.16071868318729e-13
0.0025787628875938,9.07985058576976e-13
0.00262675410372384,9.55474405336256e-13
0.00267563844455205,4.10352805818856e-13
0.00272543253128103,4.2881182303925e-13
0.0027761532944368,5.43514155234963e-13
0.00282781797962534,7.89665643247279e-13
0.0028804441533963,4.49294771055142e-13
0.00293404970921579,9.21190306472878e-13
0.00298865287355038,5.03055824530784e-13
0.0030442722120643,3.9812203269678e-13
0.00310092663593193,9.21934229694663e-13
0.00315863540826782,6.0221040624023e-13
0.00321741815067637,6.60860058782234e-13
0.00327729484992338,3.82334951037018e-13
0.00333828586473176,4.48340742726844e-13
0.00340041193270371,4.24224643846474e-13
0.00346369417737173,7.7725106874066e-13
0.00352815411538088,9.59644375238568e-13
0.00359381366380463,6.99162928279452e-13
0.0036606951475969,9.1733829804967e-13
0.00372882130718283,8.67854406090071e-13
0.00379821530619074,2.13447537746807e-12
0.00386890073932798,5.05698299008603e-13
0.00394090164040345,9.65756148884488e-13
0.00401424249049932,7.7698864792748e-13
0.00408894822629486,1.35623439192581e-12
0.00416504424854518,3.45828823689147e-12
0.00424255643071778,7.30371712712411e-13
0.00432151112778977,4.02465512262395e-13
0.00440193518520887,1.04969544783919e-12
0.00448385594802119,8.63825081865509e-13
0.00456730127016875,1.82651488604109e-12
0.00465229952396019,8.01155551262258e-13
0.00473887960971766,1.7586297236073e-12
0.00482707096560318,3.22918111112614e-13
0.00491690357762803,4.74183277071238e-13
0.00500840798984821,5.71549815304368e-13
0.00510161531474983,1.02546790752584e-12
0.00519655724382766,3.88336299697954e-13
0.00529326605836056,1.37900544528891e-12
0.0053917746403875,3.19891430869949e-13
0.00549211648388779,7.82211181665202e-13
0.00559432570616938,2.98029084494363e-13
0.00569843705946914,5.21920028747104e-13
0.00580448594276898,1.03186407787153e-12
0.00591250841383188,4.52899877915529e-13
0.00602254120146193,1.16013660169829e-12
0.00613462171799251,1.20739341023866e-12
0.00624878807200689,4.24694800801055e-13
0.00636507908129557,1.25496064897867e-12
0.00648353428605472,6.6762031790456e-13
0.00660419396233031,8.22942037191713e-13
0.00672709913571234,1.32561761823296e-12
0.00685229159528406,8.14217790112976e-13
0.00697981390783066,1.51896948204703e-12
0.00710970943231243,1.04257412646975e-12
0.00724202233460731,1.67799959241566e-12
0.00737679760252773,1.24234001181286e-12
0.00751408106111697,7.13301140950938e-13
0.00765391938823015,1.59144145265494e-12
0.00779636013040524,3.38463479773037e-13
0.00794145171902934,1.20982913110242e-12
0.00808924348680594,7.38454161016711e-13
0.00823978568452852,1.3111191771631e-12
0.00839312949816636,1.61890323677161e-12
0.00854932706626838,1.87732483656197e-12
0.00870843149769072,4.49839182450867e-13
0.0088704968896544,1.20054615734442e-12
0.00903557834613893,1.04918240571545e-12
0.00920373199661822,4.95742689529341e-13
0.00937501501514529,2.77695956601158e-13
0.00954948563979197,1.34561927551394e-12
0.00972720319245054,7.66576482816643e-13
0.0099082280990038,6.10693821541235e-13
0.0100926219098705,3.45774384236775e-13
0.0102804473209331,8.19203431247019e-13
0.0104717681948552,1.43308007180657e-12
0.0106666495827954,1.11173373849781e-12
0.0108651577465254,5.34450358077071e-13
0.0110673601809597,1.18344676180509e-12
0.0112733256371049,3.67134361569825e-13
0.0114831241454351,1.25174498209225e-12
0.0116968270397038,5.47697776765277e-13
0.0119145069811977,1.10256048733502e-12
0.0121362379834424,2.59450439233085e-13
0.0123620954373677,5.9035121930047e-13
0.0125921561369415,3.8238590923021e-13
0.0128264983052806,4.76896779952528e-13
0.0130652016212472,5.52185731487572e-13
0.0133083472465408,1.1386711864608e-12
0.0135560178532937,4.75976463093428e-13
0.0138082976521809,1.33189614060595e-12
0.0140652724210524,4.58355044751857e-13
0.0143270295340983,1.44097105891468e-12
0.0145936579915576,6.92455304571133e-13
0.0148652484499786,1.35782139382376e-12
0.0151418932530435,3.26644583532131e-13
0.0154236864629663,1.16939100324797e-13
0.0157107238924745,4.9452257297744e-13
0.016003103137387,4.09114054762857e-13
0.0163009236097974,9.43246432517169e-13
0.0166042865718753,1.04697327581422e-12
0.0169132951702965,7.8734749353343e-13
0.0172280544713139,6.25192937016405e-13
0.0175486714964815,1.44172380406979e-12
0.0178752552590424,1.44956739572326e-12
0.0182079168009946,1.10312616123318e-12
0.018546769230847,1.11663940297077e-12
0.0188919277620767,1.93778099278581e-13
0.0192435097523033,1.33453832141517e-12
0.0196016347431919,8.04051643202715e-13
0.0199664245010979,5.8810247992332e-13
0.0203380030584698,5.51516842809708e-13
0.0207164967560207,3.23772861192683e-13
0.021102034285686,6.83032345235221e-13
0.0214947467343798,3.44974209118103e-13
0.0218947676285662,1.62954458843365e-13
0.0223022329796594,1.02965770968187e-12
0.0227172813302691,8.07281514274219e-13
0.0231400538013065,1.5410156603244e-12
0.0235706941399673,1.90360640182932e-13
0.0240093487686065,7.52771136450736e-13
0.0244561668345244,8.96701904546648e-13
0.0249113002606779,1.22608638577813e-12
0.0253749037973357,3.16594615290999e-13
0.0258471350746956,8.10366786846177e-13
0.0263281546564802,1.57796942407489e-12
0.0268181260945301,1.20695784523962e-12
0.0273172159844138,5.55927137496733e-13
0.0278255940220713,3.06730464791292e-12
0.0283434330615131,4.12096367234614e-13
0.0288709091735923,1.24903529854209e-12
0.0294082017058706,1.51067531712301e-12
0.0299554933435982,1.66064694195258e-12
0.0305129701718287,8.0117682209765e-13
0.0310808217386906,2.13344889219661e-12
0.0316592411198352,2.51892237044462e-13
0.0322484249840844,1.0249916917411e-12
0.0328485736603005,5.87223878397836e-13
0.0334598912054997,1.36881033458684e-12
0.0340825854742345,9.46948916384349e-13
0.0347168681892656,6.2696107880709e-13
0.0353629550135504,1.91806314662163e-12
0.0360210656235707,2.4492296117957e-13
0.0366914237840249,7.35819342225034e-13
0.0373742574239106,2.01640528019826e-13
0.0380697987140228,4.68731450991218e-13
0.0387782841458945,1.30341660985464e-12
0.0394999546122065,1.56234903979391e-12
0.0402350554886929,8.55472180154916e-13
0.0409838367175726,2.00251830186096e-13
0.0417465528925313,1.4268292455287e-12
0.0425234633452868,2.31005672465615e-12
0.043314832233764,7.96563807609039e-13
0.0441209286319119,8.27807595311656e-13
0.0449420266211914,1.78491950306258e-12
0.0457784053837662,3.04740824054613e-13
0.0466303492974273,3.8565128862342e-13
0.047498148032285,8.65206650052228e-13
0.0483820966492596,6.11622314591137e-13
0.0492824957004051,2.47072561600773e-13
0.0501996513311008,7.63253113417987e-13
0.0511338753841432,4.26072027066138e-13
0.0520854855057767,6.50663331449405e-13
0.0530548052536957,1.34463478077119e-12
0.0540421642070592,9.3066348770648e-13
0.0550478980785497,1.06851864608975e-12
0.0560723488285203,8.9673595543336e-13
0.0571158647812643,1.49815563378304e-12
0.0581788007434494,1.39969362481358e-12
0.0592615181247555,1.4348765587441e-12
0.0603643850607586,1.90635844066607e-12
0.0614877765381003,1.27353543474574e-12
0.0626320745219869,1.43762505633427e-12
0.0637976680860628,2.35295885036156e-12
0.0649849535446989,5.90761288335705e-13
0.0661943345877439,3.36658982718861e-13
0.0674262224177835,4.51668501063132e-13
0.0686810358899531,4.64627665062963e-13
0.0699592016543538,1.50118761875374e-12
0.0712611543011175,7.40479344406984e-13
0.0725873365081725,1.06139105884079e-12
0.0739381991917587,3.84421012255176e-13
0.0753142016597438,1.05202075837023e-12
0.076715811767793,8.68520975348806e-13
0.0781435060784454,1.16793556011623e-12
0.0795977700231498,1.87743805747522e-12
0.0810790980673169,3.84818589654899e-13
0.0825879938784427,2.35636950166159e-12
0.0841249704973612,1.5788105798724e-12
0.0856905505126835,2.24067768866222e-13
0.0872852662384837,1.175632066021e-12
0.0889096598952917,1.98731956016901e-13
0.0905642837944529,2.59404018802778e-12
0.0922497005259217,1.94924388789573e-12
0.0939664831495469,8.19282011342585e-13
0.0957152153899186,1.4624558874729e-12
0.097496491834841,3.02956403727334e-13
0.099310918137498,7.80033953448083e-13
0.101159111222383,9.67785891152002e-13
0.103041699495059,6.02447453985901e-13
0.104959323055823,2.49084181705961e-13
0.106912633917348,1.17461122061071e-12
0.108902296226373,1.01151523702562e-12
0.110928986489522,1.08369192652863e-12
0.112993393803322,2.09506252905725e-13
0.115096220088503,8.91342031477164e-13
0.11723818032866,1.60696401612189e-13
0.119420002813353,6.69603884489801e-13
0.121642429385737,1.12245323139389e-12
0.123906215694792,3.13094996710188e-13
0.126212131452255,1.33039726829965e-12
0.12856096069433,1.11043552473249e-12
0.130953502048267,5.97594383076009e-13
0.133390569003906,2.41240693763533e-12
0.135872990190271,1.43687713563923e-12
0.138401609657313,2.85169733093622e-13
0.140977287162897,1.13066246580164e-13
0.143600898465126,2.7353673741675e-13
0.146273335620113,1.84681827429486e-13
0.148995507285285,2.85436998170714e-13
0.15176833902834,1.58116283428037e-12
0.154592773641948,3.48597409481719e-13
0.157469771464309,1.73365632729433e-12
0.160400310705682,5.48642018087394e-13
0.163385387780986,4.88292302325734e-13
0.16642601764859,1.0798093281207e-12
0.169523234155412,2.55698074394273e-13
0.172678090388436,1.3654669103252e-12
0.175891659032773,7.22143105947868e-13
0.17916503273639,4.87837049335977e-13
0.182499324481615,1.78853108720745e-13
0.185895667963569,4.97585426136745e-13
0.18935521797563,6.63184000396527e-13
0.192879150802078,1.04858666593626e-12
0.196468664618044,2.98214270084077e-13
0.200124979896904,1.49531301039983e-12
0.203849339825246,8.02656951648345e-13
0.207643010725577,2.57792210390243e-13
0.211507282486879,1.4809247580445e-12
0.215443469003188,5.86313193825768e-13
0.219452908620332,1.00178275712956e-12
0.22353696459098,2.69902995906835e-13
0.227697025538168,1.22746584824976e-12
0.231934505927443,2.99682745706357e-13
0.236250846547795,2.7419325392492e-13
0.240647515001543,7.61275272722388e-13
0.245126006203334,1.28119435548291e-12
0.249687842888433,1.37013824710238e-12
0.254334576130465,5.87086176465887e-13
0.259067785868801,5.84807736597216e-13
0.263889081445751,1.27489646694104e-12
0.268800102153761,9.01704663129196e-13
0.273802517792786,1.67855364529905e-12
0.278898029238044,9.81327425272397e-13
0.28408836901833,1.09811328596194e-12
0.289375301905095,1.15546565615243e-12
0.294760625512486,9.04558908942747e-13
0.300246170908555,3.29921708119123e-13
0.305833803237843,3.72830986042494e-13
0.311525422355548,8.17834645265617e-13
0.317322963473498,4.78107460731403e-13
0.323228397818138,1.16155212067868e-12
0.329243733300777,5.63958590964398e-13
0.335371015200293,1.72295572414675e-12
0.341612326858552,2.52423307118641e-13
0.34796979038877,6.96022568713682e-13
0.354445567397044,2.07610885548098e-13
0.361041859717334,4.14415825038133e-13
0.367760910160103,1.397250669386e-12
0.374605003274899,3.27188400792843e-13
0.381576466127125,6.2125852662775e-13
0.388677669089267,1.88360731543169e-12
0.395911026646846,3.09041253058778e-13
0.403278998219371,6.18130808069689e-13
0.410784088996564,5.91151874255148e-13
0.418428850790158,7.49254091767602e-13
0.426215882901533,3.29173088373359e-13
0.434147833005509,9.36865092825802e-13
0.44222739805059,1.11947267586827e-12
0.450457325175945,8.73237846471741e-13
0.458840412645476,8.26302562238407e-13
0.467379510799246,7.05820799889585e-13
0.476077523022637,4.85637060596377e-13
0.484937406733523,1.97819265928297e-12
0.493962174387832,3.77411503764739e-13
0.503154894503806,2.00197368705578e-12
0.512518692705333,1.05370292997738e-12
0.522056752784698,6.50738439996004e-13
0.531772317785097,1.83347506560321e-12
0.541668691103315,7.55912418790548e-13
0.551749237612913,2.32159896204681e-12
0.562017384808319,9.0155448204225e-13
0.572476623970218,3.16012287054372e-13
0.583130511352622,1.97482224778017e-13
0.593982669392036,3.40581264185964e-13
0.605036787939122,2.09655157242519e-13
0.616296625513294,1.7598816979083e-12
0.62776601058065,1.36410321706469e-12
0.639448842855694,2.3523049497274e-12
0.651349094627281,1.36915244168046e-12
0.663470812109235,3.07153306582532e-13
0.675818116816111,2.9297558809176e-13
0.68839520696455,8.26714702862234e-13
0.701206358900718,1.76359033984217e-13
0.714255928554313,1.34972748731286e-12
0.727548352919623,7.43347447199071e-13
0.741088151564157,7.3924711395924e-13
0.754879928165343,3.04640852736803e-13
0.768928372075831,1.31390144962275e-12
0.78323825991792,7.93278218171678e-13
0.797814457207663,4.47827800894219e-13
0.812661920009195,4.43806818670928e-13
0.827785696619847,7.20129302540092e-13
0.843190929286625,8.81315016373396e-13
0.858882855954626,1.17004004543403e-12
0.874866812047991,5.06160087188761e-13
0.89114823228402,8.49657760632694e-13
0.907732652521022,1.52532111982721e-12
0.924625711640573,2.02339352950964e-12
0.941833153464796,1.03267733855985e-12
0.959360828709315,3.53009218106704e-12
0.977214696972572,3.15463357140314e-12
0.995400828762152,1.77498917434409e-12
1.01392540755881,4.5149100328259e-13
1.03279473191895,9.15701376023076e-13
1.05201521761616,1.25828708503788e-12
1.07159339982267,9.29554760011557e-13
1.09153593533139,1.0976532736389e-12
1.11184960481927,9.5078106273784e-13
1.13254131515281,1.7057999663982e-12
1.15361810173648,2.59047667780163e-12
1.17508713090481,2.19615936686045e-12
1.19695570235904,6.06744591415333e-13
1.21923125164911,1.7577922693931e-12
1.24192135270178,7.12687063415228e-13
1.2650337203959,2.11184028626926e-12
1.28857621318552,2.24605429599069e-12
1.31255683577184,1.54296873736553e-12
1.33698374182495,5.50935260704486e-13
1.36186523675608,2.31283369231765e-12
1.38720978054162,1.49236852885781e-12
1.41302599059953,4.45810723896527e-13
1.43932264471941,2.85381922428797e-12
1.46610868404698,4.92025863709488e-13
1.49339321612425,1.24031444075128e-12
1.5211855179861,2.82729612220551e-12
1.54949503931463,1.69415356773902e-12
1.57833140565212,3.0729611464183e-12
1.60770442167382,2.33077647932818e-12
1.63762407452169,8.07158422283679e-13
1.66810053720006,1.43347991707482e-12
1.69914417203463,2.52113394416679e-12
1.73076553419572,2.13423875762418e-12
1.7629753752872,3.64380179352053e-12
1.7957846470021,2.43896219354534e-12
1.82920450484629,2.06490981641608e-12
1.86324631193156,2.10271733638993e-12
1.8979216428391,1.40079069016682e-12
1.93324228755505,1.62738313902866e-12
1.96922025547917,2.28061863495352e-12
2.00586777950823,3.60357814017433e-12
2.04319732019527,3.53386942392166e-12
2.08122156998634,2.14818862873958e-12
2.11995345753607,2.52644240808165e-12
2.15940615210357,1.74951712103126e-12
2.19959306803007,2.55209239851411e-12
2.24052786930002,3.85120704767325e-12
2.2822244741869,2.85957504398454e-12
2.32469705998565,3.17884248907019e-12
2.36796006783308,2.48594637581376e-12
2.41202820761801,3.90596545295997e-12
2.45691646298279,4.00119710223447e-12
2.50264009641792,3.98275652027583e-12
2.54921465445143,1.58255231966809e-12
2.59665597293487,4.11638431619648e-12
2.64498018242772,1.89989933466966e-12
2.69420371368188,1.35453806930424e-12
2.74434330322836,3.11185181361192e-12
2.79541599906786,3.05582101543753e-12
2.84743916646725,2.29906665654369e-12
2.90043049386399,3.09993643898709e-12
2.95440799888038,1.45035538763171e-12
3.00939003444972,1.72124474262269e-12
3.06539529505653,6.70624933797922e-13
3.12244282309286,9.32231198200366e-13
3.18055201533292,1.85247975772623e-12
3.2397426295282,2.03256562775786e-12
3.30003479112528,1.10002089394877e-12
3.36144900010877,1.19708685087893e-12
3.42400613797143,3.2886538851591e-12
3.48772747481418,1.38188922661699e-12
3.55263467657814,1.00182946677687e-12
3.61874981241128,7.7499512371815e-13
3.68609536217216,3.0428878392198e-12
3.75469422407334,6.04795953994313e-12
3.824569722467,1.80336666088014e-12
3.8957456157755,3.55174401797797e-12
3.96824610456948,1.33221673837801e-12
4.04209583979631,2.8100740261887e-12
4.11731993116168,8.3928649189661e-13
4.19394395566719,1.29977798012317e-12
4.27199396630678,3.51531509427505e-12
4.35149650092505,1.43667315827487e-12
4.4324785912404,2.41746724983118e-12
4.5149677720361,2.07908904632508e-12
4.59899209052244,2.58151910186677e-12
4.68458011587304,1.96956212202157e-12
4.77176094893874,1.10718656819492e-12
4.86056423214214,2.58110578175499e-12
4.95102015955635,1.19708093707921e-12
5.04315948717136,4.65071663029679e-12
5.13701354335134,1.14054747577555e-12
5.23261423948666,2.49230430005955e-12
5.32999408084409,1.02618996686707e-12
5.42918617761894,2.15453004764467e-12
5.5302242561929,1.49681467136654e-12
5.63314267060135,6.26422369912711e-12
5.73797641421414,3.02082683836773e-12
5.84476113163364,4.51972974412268e-12
5.95353313081437,3.9804048874191e-12
6.06432939540806,3.60384061293297e-12
6.17718759733849,3.82447505136122e-12
6.29214610961035,2.42265577886807e-12
6.40924401935646,3.66513738995982e-12
6.52852114112785,9.8377008931337e-12
6.65001803043112,3.57154132539411e-12
6.77377599751775,9.99982955254236e-12
6.89983712143002,8.41534228310916e-12
7.02824426430835,6.97712101071792e-12
7.15904108596489,1.37633206212925e-11
7.29227205872831,6.41947734608069e-12
7.42798248256491,1.73223620816785e-12
7.56621850048106,6.95316728581097e-12
7.7070271142123,9.44535611394015e-12
7.85045620020451,9.65775294046621e-12
7.99655452589235,6.6345990597112e-12
8.14537176628074,1.22660233050819e-11
8.29695852083491,8.88996779832574e-12
8.45136633068472,1.091765955022e-11
8.60864769614924,1.37223256812172e-11
8.76885609458743,8.46641854156725e-12
8.93204599858096,1.06244117238808e-11
9.09827289445557,4.01063773445954e-12
9.26759330114688,1.27944908400006e-11
9.4400647894176,8.6813025246646e-12
9.6157460014321,1.42485114608246e-11
9.79469667069539,1.49859331729363e-11
9.97697764236321,8.09969547578275e-12
10.16265089393,5.29459241021853e-12
10.3517795563018,1.46361073457951e-11
10.5444279352617,6.40285796181352e-12
10.7406615333343,7.72237421448166e-12
10.9405470720574,8.3462981393554e-12
11.1441525146679,1.24698645020525e-11
11.35154708921,1.46446171286223e-11
11.5628013120738,1.12381111132757e-11
11.7779870119712,9.11464631318972e-12
11.9971773543589,3.9397999038535e-12
12.2204468663149,2.83171616032088e-12
12.4478714618791,7.58562672008664e-12
12.6795284678643,1.15581223279528e-11
12.9154966501488,9.82208677097221e-12
13.1558562404571,8.41864924168218e-12
13.4006889636395,1.12465289333939e-11
13.6500780654601,8.68001086200152e-12
13.9041083409007,1.48149376109149e-11
14.162866162992,1.44552296537098e-11
14.4264395121816,6.00691187423318e-12
14.6949180062482,1.64281769200771e-11
14.9683929307726,6.48986584938836e-12
15.2469572701757,1.33258207729545e-11
15.5307057393346,1.74097103874886e-11
15.819734815786,1.33377363138256e-11
16.1141427725302,1.04551437761269e-11
16.4140297114447,1.36508131345021e-11
16.7194975973199,1.18575242240521e-11
17.0306502925284,1.29356899751554e-11
17.3475935923393,1.65950316519248e-11
17.6704352608895,1.69764142551102e-11
17.9992850678248,1.6767787056558e-11
18.3342548256229,3.61062559509324e-12
18.6754584276108,1.49884357360396e-11
19.0230118866895,1.98481801284622e-11
19.3770333747799,1.28499365458459e-11
19.7376432630026,1.66703075873013e-11
20.104964162605,1.76036929887157e-11
20.4791209666509,2.87808247069673e-11
20.860240892485,2.22733742149313e-11
21.2484535249888,1.2779369360352e-11
21.6438908606402,1.99122235707871e-11
22.0466873523941,2.46786572568746e-11
22.4569799553978,1.28119668088636e-11
22.874908173557,7.28123493580314e-12
23.3006141069692,1.14422979433271e-11
23.7342425002387,1.04279344763443e-11
24.1759407916913,9.84633839314512e-12
24.6258591635055,1.57584720972266e-11
25.0841505927754,8.30392208655724e-12
25.5509709035251,2.39175686464025e-11
26.02647881969,2.13618219057096e-11
26.5108360190854,3.36077287980223e-12
27.0042071883778,1.55603859541885e-11
27.5067600790807,2.42539449322346e-11
28.018665564592,9.60871914625537e-12
28.5400976982924,1.65570275945706e-11
29.0712337727258,2.84234004614495e-11
29.6122543798804,1.29483885259122e-11
30.163343472592,1.82927760640037e-11
30.72468842709,3.15513407760729e-11
31.2964801067075,1.59816947546691e-11
31.8789129267764,1.77955971118352e-11
32.4721849207313,1.85810795457453e-11
33.0764978074424,9.03666984387218e-12
33.6920570598027,1.39267194328874e-11
34.3190719745904,2.13263675653648e-11
34.9577557436327,1.02475324045225e-11
35.6083255262928,1.95890872100568e-11
36.2710025233065,4.27078729206181e-11
36.946012051993,1.0656374207211e-11
37.6335836228653,2.94251080348252e-11
38.333951017666,3.16243438502307e-11
39.0473523688556,2.30056536132549e-11
39.7740302405804,4.8361397404745e-11
40.5142317111465,2.19514620462745e-11
41.2682084570295,2.62753547888885e-11
42.0362168384471,3.795358115541e-11
42.8185179865242,2.48968463752246e-11
43.6153778920801,3.56146842229526e-11
44.4270674960688,5.47449138406428e-11
45.2538627817017,4.37378341257901e-11
46.0960448682843,8.64976511068405e-12
46.9539001068006,2.65141588391078e-11
47.8277201772749,3.94989664887697e-11
48.7178021879463,1.54595971407325e-11
49.6244487762891,2.37077899247187e-11
50.5479682119124,5.05216457563974e-11
51.488674501375,5.36171615338599e-11
52.4468874949512,7.07568429148524e-11
53.4229329953835,4.36427715126085e-11
54.4171428686589,3.63732908105591e-11
55.4298551568466,4.3182399042008e-11
56.4614141930367,2.82240062587738e-11
57.5121707184161,4.98814977512205e-11
58.5824820015254,1.73617205684992e-11
59.6727119597331,6.95210646747341e-11
60.7832312829724,3.62694768956282e-11
61.9144175597785,9.98000256962298e-12
63.0666554056741,3.80803907511419e-11
64.2403365939419,8.07939709534069e-11
65.4358601888323,2.1313307520034e-11
66.6536326812492,3.48171560258626e-11
67.8940681269611,4.01283486337359e-11
69.1575882873853,4.17299332999938e-11
70.4446227729904,8.5016575728337e-11
71.7556091893692,6.54750326975107e-11
73.0909932860292,4.369063262506e-11
74.4512291079514,4.39504603088612e-11
75.8367791499719,7.22343518712912e-11
77.248114514034,8.07383315420448e-11
78.6857150693684,6.46611159315844e-11
80.1500696156541,4.37205719957264e-11
81.6416760492147,6.05761340664477e-11
83.1610415323096,2.01883237876218e-11
84.708682665574,5.59061185645317e-11
86.2851256636689,1.15537877036775e-11
87.8909065341996,5.38906149022833e-11
89.526571259964,6.85275927308508e-11
91.192675984593,8.6832036053268e-11
92.889787201645,4.61609028023292e-11
94.6184819472199,5.87352949222749e-11
96.379347996158,3.00390686699426e-11
98.1729840618884,7.02995398102971e-11
100,6.55516279575926e-11


==> img/DataCSV/ParTB/Input2/Input2.csv <==
x1,y1
1e-06,8.6295635247983e-15
1.01861017015598e-06,8.73311457909219e-15
1.03756667874518e-06,1.61926618250289e-14
1.0568759711848e-06,1.25449884453032e-14
1.07654461284232e-06,8.17948687049081e-15
1.09657929126781e-06,2.36180207891876e-14
1.11698681846782e-06,1.86178910623525e-14
1.13777413322149e-06,2.40202596682674e-14
1.15894830343981e-06,2.09369037725475e-14
1.18051652856881e-06,2.69693346182989e-14
1.20248614203741e-06,3.76567826624686e-14
1.22486461375093e-06,3.54813748163843e-14
1.24765955263087e-06,4.89472211021554e-14
1.27087870920206e-06,3.07090877495605e-14
1.29452997822792e-06,4.92308510290696e-14
1.31862140139475e-06,5.52552896979763e-14
1.34316117004602e-06,5.29549786821423e-14
1.36815762796747e-06,6.48546923374569e-14
1.39361927422414e-06,6.38915527257576e-14
1.4195547660501e-06,7.14847842362236e-14
1.44597292179202e-06,6.55185972920881e-14
1.4728827239075e-06,8.65048791200734e-14
1.50029332201922e-06,9.81252150501276e-14
1.52821403602587e-06,7.89755235238196e-14
1.55665435927106e-06,9.30100476587147e-14
1.58562396177114e-06,8.44845880207124e-14
1.61513269350309e-06,1.14150090304613e-13
1.64519058775366e-06,9.05641547030499e-14
1.67580786453077e-06,1.01897128143508e-13
1.70699493403841e-06,1.12252337045867e-13
1.73876240021625e-06,1.10122695885694e-13
1.77112106434509e-06,1.21584943803647e-13
1.80408192871938e-06,1.37398223499058e-13
1.83765620038817e-06,1.33075528119727e-13
1.87185529496558e-06,1.34983561092834e-13
1.90669084051225e-06,1.27861546508657e-13
1.94217468148902e-06,1.46627602685735e-13
1.97831888278416e-06,1.37846190756617e-13
2.01513573381556e-06,1.47702803349745e-13
2.05263775270925e-06,1.52627293954191e-13
2.09083769055575e-06,1.56717285113205e-13
2.12974853574552e-06,1.58702359487347e-13
2.16938351838519e-06,1.65265790424909e-13
2.2097561147959e-06,1.72731558814591e-13
2.25088005209546e-06,1.77750819600123e-13
2.29276931286565e-06,1.65860937146583e-13
2.33543813990648e-06,1.74705172854983e-13
2.3789010410789e-06,2.02610039358371e-13
2.4231727942376e-06,1.95062905122965e-13
2.46826845225569e-06,1.94218831096487e-13
2.5142033481428e-06,2.09403838989188e-13
2.56099310025846e-06,2.12814348819966e-13
2.60865361762255e-06,2.09094999140104e-13
2.65720110532451e-06,2.1291574017136e-13
2.70665207003324e-06,2.25539034694664e-13
2.75702332560958e-06,2.31065991435441e-13
2.80833199882317e-06,2.39444232365107e-13
2.86059553517574e-06,2.19196221035085e-13
2.91383170483279e-06,2.45137336508581e-13
2.9680586086656e-06,2.22205090294695e-13
3.02329468440578e-06,2.42182469312287e-13
3.07955871291422e-06,2.51251662347378e-13
3.13686982456688e-06,2.49344978220156e-13
3.19524750575921e-06,2.61169679503215e-13
3.25471160553185e-06,2.48259621514879e-13
3.31528234231942e-06,2.57235777648967e-13
3.37698031082509e-06,2.9012367395946e-13
3.43982648902293e-06,2.88668937510398e-13
3.50384224529068e-06,2.8111156692516e-13
3.56904934567523e-06,2.70646587483784e-13
3.63546996129332e-06,3.07669360334288e-13
3.70312667586992e-06,3.02801466856942e-13
3.772042493417e-06,2.93578156654648e-13
3.84224084605506e-06,2.96311457406592e-13
3.91374560198038e-06,3.08225373473783e-13
3.98658107358044e-06,3.21057700016041e-13
4.06077202570037e-06,3.1005544284901e-13
4.13634368406328e-06,3.25695253081952e-13
4.21332174384729e-06,3.30567438190943e-13
4.29173237842216e-06,3.56220105166722e-13
4.3716022482485e-06,3.52010704589658e-13
4.45295850994266e-06,3.43092832580806e-13
4.53582882551019e-06,3.46990985780563e-13
4.62024137175131e-06,3.54122733615119e-13
4.70622484984128e-06,3.36780719353842e-13
4.79380849508911e-06,3.76732102735219e-13
4.88302208687788e-06,3.52912750317164e-13
4.97389595879007e-06,3.94067866205127e-13
5.06646100892127e-06,3.85019965372599e-13
5.16074871038591e-06,3.86383815319169e-13
5.25679112201842e-06,3.64951749403799e-13
5.35462089927361e-06,3.76000775553862e-13
5.45427130532984e-06,3.93670842738218e-13
5.55577622239888e-06,3.27687123907129e-13
5.65917016324624e-06,3.84299918610362e-13
5.76448828292587e-06,4.08533078663579e-13
5.87176639073326e-06,4.28611759697166e-13
5.98104096238094e-06,4.16572754410223e-13
6.09234915240071e-06,3.63100787175505e-13
6.2057288067765e-06,4.13751444884448e-13
6.32121847581245e-06,4.39011780415799e-13
6.43885742724043e-06,4.17741729491737e-13
6.55868565957144e-06,4.41387938148991e-13
6.68074391569561e-06,4.32428532713421e-13
6.80507369673521e-06,4.31579291717183e-13
6.9317172761554e-06,4.56964366012117e-13
7.06071771413778e-06,4.31302994420017e-13
7.19211887222119e-06,4.57319240144875e-13
7.32596542821523e-06,4.65776328127464e-13
7.46230289139111e-06,4.30887376048422e-13
7.60117761795532e-06,4.50226040968412e-13
7.74263682681128e-06,4.54518639071195e-13
7.88672861561416e-06,4.47389424539883e-13
8.03350197712473e-06,4.59061023711269e-13
8.18300681586739e-06,4.63198062669092e-13
8.33529396509819e-06,4.52873752592467e-13
8.49041520408876e-06,4.63629256356061e-13
8.64842327573173e-06,4.51856142212122e-13
8.80937190447399e-06,4.46481346581104e-13
8.97331581458352e-06,4.98570345021122e-13
9.14031074875622e-06,4.73133686183441e-13
9.31041348706909e-06,4.79722580974797e-13
9.48368186628593e-06,4.95937093671685e-13
9.66017479952265e-06,4.78709446058907e-13
9.83995229627823e-06,4.73517895704001e-13
1.00230754828386e-05,4.80801302226563e-13
1.02096066230605e-05,4.75088800497188e-13
1.03996091395412e-05,4.78678054656877e-13
1.05931476351837e-05,4.79002795744454e-13
1.07902879151618e-05,5.00023051150728e-13
1.0991097009295e-05,5.21635246253022e-13
1.11956431948388e-05,4.86063594315071e-13
1.14039960197003e-05,5.38493955394458e-13
1.1616226326085e-05,5.10904018344845e-13
1.18324062745838e-05,5.3636599889152e-13
1.20526093687084e-05,5.1635914753289e-13
1.22769104798836e-05,5.03632094625756e-13
1.25053858729039e-05,5.25287601793075e-13
1.27381132318648e-05,5.10581766969247e-13
1.29751716865759e-05,5.00878244494336e-13
1.3216641839466e-05,5.25976201648802e-13
1.34626057929891e-05,5.02968288262632e-13
1.37131471775395e-05,5.31882199453515e-13
1.39683511798874e-05,5.03523087112535e-13
1.42283045721435e-05,5.41203234767869e-13
1.44930957412622e-05,5.23029395595488e-13
1.47628147190939e-05,5.07399220076915e-13
1.50375532129974e-05,5.42362363061826e-13
1.53174046370208e-05,5.23470691441742e-13
1.56024641436637e-05,4.85297920612433e-13
1.58928286562298e-05,5.21602837821199e-13
1.6188596901782e-05,5.1900682980093e-13
1.64898694447106e-05,5.15960228752352e-13
1.67967487209265e-05,5.28251247004643e-13
1.71093390726901e-05,5.1483345858877e-13
1.74277467840892e-05,5.23583371043619e-13
1.77520801171764e-05,5.17174209942879e-13
1.80824493487795e-05,5.19412161702152e-13
1.84189668079971e-05,5.87089049971837e-13
1.87617469143912e-05,5.21140360283676e-13
1.91109062168914e-05,5.10748793352553e-13
1.94665634334226e-05,4.94872145845133e-13
1.98288394912707e-05,4.88314172825325e-13
2.01978575681988e-05,5.65911043944847e-13
2.05737431343291e-05,5.26487733996201e-13
2.09566239948043e-05,4.77605141398281e-13
2.13466303332425e-05,5.20020754125205e-13
2.17438947560008e-05,5.14096719359581e-13
2.21485523372636e-05,5.19156776616175e-13
2.25607406649686e-05,5.24083782166991e-13
2.29805998875885e-05,4.91677811082664e-13
2.34082727617829e-05,4.371953782288e-13
2.38439047009372e-05,4.54914732774945e-13
2.42876438246045e-05,4.64351964710392e-13
2.47396410088681e-05,5.15798923302381e-13
2.52000499376409e-05,4.60833338816969e-13
2.56690271549195e-05,4.82357643403881e-13
2.61467321180109e-05,4.9661037469455e-13
2.66333272517498e-05,4.89826360541696e-13
2.71289780037246e-05,4.82065262902443e-13
2.76338529005317e-05,4.53255465997799e-13
2.81481236050758e-05,4.88934120920347e-13
2.86719649749377e-05,4.14609300209313e-13
2.92055551218275e-05,4.94088792571136e-13
2.97490754721444e-05,5.30857653471201e-13
3.03027108286639e-05,4.78221223871059e-13
3.08666494333727e-05,4.916635478572e-13
3.14410830314726e-05,4.37586644283433e-13
3.20262069365765e-05,4.82516829333143e-13
3.26222200971167e-05,4.73329235453552e-13
3.32293251639897e-05,4.464788427918e-13
3.38477285594598e-05,4.35464845646094e-13
3.44776405473446e-05,4.79315519462914e-13
3.51192753045073e-05,4.61950205805503e-13
3.57728509936788e-05,4.54146266717366e-13
3.64385898376354e-05,4.04999312987851e-13
3.71167181947577e-05,4.00862904158096e-13
3.78074666359935e-05,4.14256538061891e-13
3.85110700232557e-05,4.25868906682325e-13
3.92277675892772e-05,4.32707295407833e-13
3.99578030189527e-05,4.53081115856034e-13
4.07014245321944e-05,4.01438058286071e-13
4.14588849683291e-05,3.78242785572118e-13
4.22304418720667e-05,4.32960987813062e-13
4.3016357581068e-05,4.10242349582821e-13
4.38168993151419e-05,3.72791924905431e-13
4.4632339267104e-05,3.77429892976851e-13
4.5462954695324e-05,3.82567147194042e-13
4.63090280179974e-05,4.88674861919126e-13
4.71708469091702e-05,3.58497061221707e-13
4.80487043965513e-05,4.33373062215945e-13
4.89428989611453e-05,4.07021216840278e-13
4.98537346387389e-05,4.49488306083017e-13
5.07815211232767e-05,3.31822478677599e-13
5.17265738721602e-05,3.33821469558054e-13
5.26892142135068e-05,3.633275320488e-13
5.36697694554048e-05,3.27897494510075e-13
5.46685729972018e-05,3.4347837684116e-13
5.56859644428641e-05,3.55661242293499e-13
5.67222897164455e-05,3.05431283238367e-13
5.77779011797051e-05,3.00878698947029e-13
5.88531577519145e-05,2.87528751457954e-13
5.99484250318941e-05,3.44686417830422e-13
6.10640754223204e-05,3.35872517185379e-13
6.22004882563472e-05,2.71714069974772e-13
6.33580499265825e-05,2.89815465770344e-13
6.4537154016467e-05,3.28115666400752e-13
6.57382014340959e-05,2.88001658453374e-13
6.69616005485322e-05,2.76177290693865e-13
6.82077673286569e-05,2.65591677666296e-13
6.94771254846024e-05,2.82027369212965e-13
7.07701066118189e-05,3.53944423326574e-13
7.20871503378214e-05,2.55734600398957e-13
7.34287044716676e-05,2.60954636537591e-13
7.47952251562183e-05,1.97747193730313e-13
7.618717702323e-05,2.21796440069598e-13
7.76050333513357e-05,2.60956122207718e-13
7.90492762269642e-05,2.27358164378957e-13
8.05203967082547e-05,2.65610643609719e-13
8.20188949920221e-05,2.50457608833149e-13
8.35452805838287e-05,2.31717275569034e-13
8.51000724712225e-05,1.96503976677344e-13
8.66837993001977e-05,2.42925065117316e-13
8.82969995549408e-05,2.39764425835134e-13
8.99402217409205e-05,2.32290619581427e-13
9.16140245713852e-05,1.99453660076926e-13
9.33189771573324e-05,1.94702718744863e-13
9.50556592010119e-05,1.76923001649767e-13
9.68246611930311e-05,1.45690083219684e-13
9.86265846131283e-05,1.69301127225592e-13
0.000100462042134681,2.61365083315044e-13
0.000102331657833024,1.9981555619922e-13
0.00010423606739764,2.09538524014292e-13
0.0001061759183483,1.85089393226266e-13
0.000108151870255229,1.71468691199217e-13
0.000110164594963366,1.43999263802387e-13
0.000112214776820798,1.44986446764404e-13
0.000114303112911448,1.22136067089167e-13
0.000116430313292088,2.20924680055299e-13
0.000118597101233767,1.9197004768854e-13
0.000120804213467733,1.53910669564973e-13
0.000123052400435926,2.85356902667231e-13
0.00012534242654614,1.53017912397624e-13
0.000127675070431927,2.48715048716793e-13
0.000130051125217341,1.46413623869527e-13
0.000132471398786612,1.07061873691734e-13
0.000134936714058831,1.44632783494328e-13
0.000137447909267754,1.71252418528435e-13
0.00014000583824681,1.27805970955919e-13
0.000142611370719413,1.96726749588858e-13
0.000145265392594678,1.02043356687349e-13
0.00014796880626864,1.10053507974931e-13
0.000150722530931076,1.06248408945224e-13
0.000153527502878042,1.33783137751533e-13
0.000156384675830225,8.45822777059752e-14
0.000159295021257212,1.38667823446457e-13
0.000162259528707809,3.60305944670592e-13
0.00016527920614649,1.56689621495301e-13
0.00016835508029612,1.22221764100204e-13
0.000171488196987054,1.08712862075692e-13
0.000174679621512725,1.54873812802347e-13
0.000177930438991858,1.24016440562068e-13
0.000181241754737424,1.50641839807556e-13
0.000184614694632455,7.36140845386594e-14
0.000188050405512858,1.02967606780761e-13
0.000191550055557353,7.62417490253476e-14
0.000195114834684662,1.12176493163498e-13
0.000198745954958098,4.52781569459749e-14
0.00020244465099768,1.01479814267427e-13
0.000206212180399914,6.22770609685205e-14
0.000210049824165392,7.0188301298025e-14
0.000213958887134342,6.62975405723324e-14
0.000217940698430296,8.12298429995503e-14
0.000221996611911995,1.02257609090765e-13
0.000226128006633728,4.92575240705909e-14
0.000230336287314213,5.99692583771677e-14
0.000234622884814226,6.32878436482592e-14
0.000238989256623105,1.48866529658322e-13
0.000243436887354311,7.03375187133684e-14
0.000247967289250216,2.97828678949709e-14
0.000252582002696278,1.04570343994865e-13
0.000257282596744793,9.64684885799228e-14
0.000262070669648385,8.3287690626295e-14
0.000266947849403432,1.06009887663189e-13
0.000271915794303602,7.68804889376567e-14
0.000276976193503689,3.91858487012652e-14
0.000282130767593947,1.03662163840349e-13
0.000287381269185107,1.23906817291851e-13
0.000292729483504282,1.59121608377836e-13
0.000298177229001967,1.53964218718959e-13
0.000303726357970331,8.89329685416513e-14
0.000309378757173014,4.42487137873404e-14
0.000315136348486648,1.24739294831258e-13
0.000321001089554317,6.18092327680647e-14
0.000326974974451177,1.15789712156912e-13
0.000333060034362459,1.46025908028534e-13
0.000339258338274099,1.16561578582756e-13
0.000345571993676214,4.52109970697701e-14
0.000352003147279668,9.03697929571329e-14
0.000358553985745982,9.96301050035988e-14
0.000365226736430818,1.31672408293375e-13
0.000372023668141307,5.89213496286308e-14
0.000378947091907467,8.5159701123844e-14
0.000385999361767977,1.45868414739024e-13
0.000393182875570577,8.83813111873721e-14
0.000400500075787361,1.06315129142404e-13
0.000407953450345245,5.72513543419568e-14
0.000415545533471888,7.79008481259815e-14
0.000423278906557355,8.72881674246777e-14
0.000431156199031823,5.96088724191566e-14
0.000439180089259609,5.96181662273458e-14
0.000447353305449847,1.60373126258237e-13
0.000455678626584106,1.16667915689208e-13
0.000464158883361278,1.34565896249464e-13
0.000472796959160039,9.43311868758414e-14
0.000481595791019235,9.11234911264028e-14
0.000490558370636505,4.69946894770457e-14
0.000499687745385488,8.96076489533931e-14
0.000508987019351968,1.5627336186832e-13
0.000518459354389291,4.52252835779669e-14
0.000528107971193433,1.32935276413756e-13
0.00053793615039807,4.80676504907565e-14
0.000547947233690029,3.16317163874236e-14
0.000558144624945496,6.318501780735e-14
0.000568531791387375,1.57484222974329e-13
0.000579112264764176,4.98520240843902e-14
0.00058988964255085,5.52174510600002e-14
0.000600867589171969,4.3130328520701e-14
0.00061204983724767,1.75526476547092e-13
0.000623440188862786,1.0209120116149e-13
0.000635042516859596,4.98008698758173e-14
0.000646860766154633,1.09152012216946e-13
0.000658898955079995,3.09755393937273e-14
0.000671161176749628,7.99600293254635e-14
0.000683651600451024,1.24546278231505e-13
0.000696374473062822,5.34154823262787e-14
0.0007093341204988,3.31535457420294e-14
0.000722534949178721,4.49322563583378e-14
0.000735981447526576,8.11170540739326e-14
0.000749678187496688,1.1802289864969e-13
0.000763629826128224,4.84705865732209e-14
0.000777841107128649,8.4357005395114e-14
0.000792316862486625,5.03064850661802e-14
0.000807062014114951,9.07762077837493e-14
0.000822081575524054,2.14092276296866e-13
0.000837380653526649,1.39283105466385e-13
0.000852964449974103,7.62676201284212e-14
0.000868838263525118,1.03328902215072e-13
0.000885007491447344,5.09482960093758e-14
0.000901477631452492,5.28209160989824e-14
0.000918254283565628,8.63554728807825e-14
0.000935343152029239,8.3912439689762e-14
0.000952750047242729,1.01706270537041e-13
0.000970480887738031,2.23199968625788e-13
0.000988541702191957,7.99266435650882e-14
0.00100693863147603,5.98494982937117e-14
0.00102567793074442,1.50696197183871e-13
0.0010447659715608,1.71159474324213e-13
0.00106420924406472,1.32502081396954e-13
0.00108401435917833,8.34579030089073e-14
0.00110418805085416,4.07451088247048e-14
0.00112473717836475,6.62748823503797e-14
0.00114566872863487,6.70098056703202e-14
0.00116698981861715,1.03121646787188e-13
0.0011887076977119,6.76534501834611e-14
0.00121082975023204,9.98703930702275e-14
0.00123336349791378,1.58121791513004e-13
0.00125631660247412,5.52456880931935e-14
0.00127969686821594,1.34447746720591e-13
0.00130351224468151,1.6917158939023e-13
0.00132777082935543,1.02337544618312e-13
0.00135248087041788,5.79895388637156e-14
0.00137765076954905,5.99334010028843e-14
0.00140328908478587,5.16797891581991e-14
0.00142940453343176,1.32919650694501e-13
0.00145600599502065,2.88766196930177e-13
0.0014831025143361,2.28003955699505e-13
0.00151070330448665,3.54510732085632e-14
0.00153881775003835,5.84648847810538e-14
0.00156745541020559,9.41039064813873e-14
0.00159662602210143,9.26167739491057e-14
0.00162633950404819,1.83650817289049e-13
0.00165660595894991,2.34667236165735e-13
0.00168743567772738,5.75084123701738e-14
0.00171883914281715,2.1180369851745e-13
0.00175082703173573,3.46933302188983e-14
0.00178341022071001,1.60659309629138e-13
0.00181659978837533,1.27512352677743e-13
0.0018504070195423,5.37259932681079e-14
0.0018848434090338,7.33768501663983e-14
0.00191992066559328,6.14254735074451e-14
0.00195565071586595,4.70735809692756e-14
0.00199204570845387,6.56595583626125e-14
0.00202911801804668,8.68510258185974e-14
0.00206688024962908,7.97271062205426e-14
0.00210534524276671,1.34177352463341e-13
0.00214452607597167,1.44995078576826e-13
0.00218443607114943,1.17689807156376e-13
0.00222508879812837,3.23776533465053e-13
0.00226649807927369,1.27076781006264e-13
0.00230867799418717,4.47434647776656e-14
0.00235164288449435,7.09327073074111e-14
0.00239540735872088,6.85758352325897e-14
0.00243998629725955,1.0634083881842e-13
0.0024853948574298,9.51837601726319e-14
0.00253164847863136,7.97412571907195e-14
0.0025787628875938,1.42918160224123e-13
0.00262675410372384,1.82462491841771e-13
0.00267563844455205,9.69766289462443e-14
0.00272543253128103,9.87711355441671e-14
0.0027761532944368,9.22867226508193e-14
0.00282781797962534,8.33606255412264e-14
0.0028804441533963,3.52815426283381e-13
0.00293404970921579,1.17799791723399e-13
0.00298865287355038,6.13075531584524e-14
0.0030442722120643,4.39481645383002e-14
0.00310092663593193,2.1789961571836e-13
0.00315863540826782,3.75406468090661e-14
0.00321741815067637,8.54637913407108e-14
0.00327729484992338,1.23528098233113e-13
0.00333828586473176,4.0157688695508e-14
0.00340041193270371,6.6774236483221e-14
0.00346369417737173,7.71245090488606e-14
0.00352815411538088,1.09831397077463e-13
0.00359381366380463,2.04605914868006e-13
0.0036606951475969,4.01296365535382e-14
0.00372882130718283,7.27004307870744e-14
0.00379821530619074,7.72066295637726e-14
0.00386890073932798,1.43943361881484e-13
0.00394090164040345,2.15771833676304e-13
0.00401424249049932,3.59452977604218e-14
0.00408894822629486,9.36515158950036e-14
0.00416504424854518,1.1055559151142e-13
0.00424255643071778,3.23811738970849e-13
0.00432151112778977,6.62572709050994e-14
0.00440193518520887,5.55537323017843e-14
0.00448385594802119,2.74542570327773e-14
0.00456730127016875,7.48381673414712e-14
0.00465229952396019,4.60719993532924e-14
0.00473887960971766,5.56582355073279e-14
0.00482707096560318,1.28191396029946e-13
0.00491690357762803,2.29818777278297e-13
0.00500840798984821,6.94443563895479e-14
0.00510161531474983,1.12362674048746e-13
0.00519655724382766,2.78636121240873e-13
0.00529326605836056,1.87315248580037e-13
0.0053917746403875,5.67740332165557e-14
0.00549211648388779,5.54108691547566e-14
0.00559432570616938,9.27910060504006e-14
0.00569843705946914,6.86011397708281e-14
0.00580448594276898,7.61897494309944e-14
0.00591250841383188,6.48992329490126e-14
0.00602254120146193,5.0864201972514e-14
0.00613462171799251,4.82768090317446e-14
0.00624878807200689,2.85262981560485e-13
0.00636507908129557,1.77235970616022e-13
0.00648353428605472,2.50031636600554e-13
0.00660419396233031,8.08471665364428e-14
0.00672709913571234,9.03775206136065e-14
0.00685229159528406,1.60049327891817e-13
0.00697981390783066,1.52523653744068e-13
0.00710970943231243,8.12283477619769e-14
0.00724202233460731,6.70988753092862e-14
0.00737679760252773,2.543121227005e-13
0.00751408106111697,1.32032873825187e-13
0.00765391938823015,5.44157553240954e-14
0.00779636013040524,2.66023135541971e-13
0.00794145171902934,9.43611644672261e-14
0.00808924348680594,5.66616318553949e-14
0.00823978568452852,6.80394979813902e-14
0.00839312949816636,9.71939639964757e-14
0.00854932706626838,8.50940695367195e-14
0.00870843149769072,9.13572568213469e-14
0.0088704968896544,1.91101990430158e-13
0.00903557834613893,2.75295516874746e-13
0.00920373199661822,5.95665632198825e-14
0.00937501501514529,2.31115631168947e-13
0.00954948563979197,4.12228687557777e-14
0.00972720319245054,9.48576488773293e-14
0.0099082280990038,1.12267511433111e-13
0.0100926219098705,1.32419199129877e-13
0.0102804473209331,2.0588733311674e-13
0.0104717681948552,5.23050628379721e-14
0.0106666495827954,1.09461798706489e-13
0.0108651577465254,2.01982767467659e-13
0.0110673601809597,1.58843160159916e-13
0.0112733256371049,7.78868995290898e-14
0.0114831241454351,1.61562152744047e-13
0.0116968270397038,2.72577998905305e-13
0.0119145069811977,2.50530548228235e-13
0.0121362379834424,2.75060212505331e-13
0.0123620954373677,2.56429611754516e-13
0.0125921561369415,9.61144435572119e-14
0.0128264983052806,1.21412810055617e-13
0.0130652016212472,1.45856959368957e-13
0.0133083472465408,1.0598545129403e-13
0.0135560178532937,3.97722096528891e-14
0.0138082976521809,2.47659918585172e-13
0.0140652724210524,1.9471350170777e-13
0.0143270295340983,2.05782762701418e-13
0.0145936579915576,1.96762183591938e-13
0.0148652484499786,1.5726246632314e-13
0.0151418932530435,3.05959541250672e-14
0.0154236864629663,8.54059371667105e-14
0.0157107238924745,6.39370829470417e-14
0.016003103137387,1.79237926247384e-13
0.0163009236097974,8.58746281761582e-14
0.0166042865718753,3.95055692674787e-13
0.0169132951702965,3.27210106071176e-14
0.0172280544713139,1.37931076554616e-13
0.0175486714964815,1.40378307948976e-13
0.0178752552590424,1.50361920742261e-13
0.0182079168009946,3.47011854820191e-13
0.018546769230847,9.08399576213242e-14
0.0188919277620767,7.82001833773623e-14
0.0192435097523033,6.33118002669818e-14
0.0196016347431919,2.19402701861945e-13
0.0199664245010979,8.18116927589315e-14
0.0203380030584698,9.91063936908895e-14
0.0207164967560207,1.37568830477699e-13
0.021102034285686,2.48117716133328e-14
0.0214947467343798,9.79569760052662e-14
0.0218947676285662,3.08211537979476e-14
0.0223022329796594,8.6844681894555e-14
0.0227172813302691,1.63134558817537e-13
0.0231400538013065,6.79000661597179e-14
0.0235706941399673,1.86533063219224e-13
0.0240093487686065,1.65966121912485e-13
0.0244561668345244,1.1288132863403e-13
0.0249113002606779,7.98359885564325e-14
0.0253749037973357,7.74945472140258e-14
0.0258471350746956,3.1361308590708e-13
0.0263281546564802,3.62862750487389e-14
0.0268181260945301,6.70376444395873e-14
0.0273172159844138,6.6107370875314e-14
0.0278255940220713,3.93968520283667e-13
0.0283434330615131,1.55882783301766e-13
0.0288709091735923,1.34786687537136e-13
0.0294082017058706,1.00096006167397e-13
0.0299554933435982,2.551103754556e-14
0.0305129701718287,1.6274996598813e-13
0.0310808217386906,6.11681285714386e-14
0.0316592411198352,8.71683805204941e-14
0.0322484249840844,6.60597179309485e-14
0.0328485736603005,2.24326120474082e-13
0.0334598912054997,1.66957593381864e-13
0.0340825854742345,2.12111761023387e-13
0.0347168681892656,4.40382708858476e-14
0.0353629550135504,2.37053063763816e-13
0.0360210656235707,3.47828041033019e-14
0.0366914237840249,5.01870786196105e-14
0.0373742574239106,1.01882840348722e-13
0.0380697987140228,7.53162618437813e-14
0.0387782841458945,1.07819895208074e-13
0.0394999546122065,1.28248999913543e-13
0.0402350554886929,9.64988738778938e-14
0.0409838367175726,7.16303382592098e-14
0.0417465528925313,8.80873532002947e-14
0.0425234633452868,1.27989743309521e-13
0.043314832233764,3.43250912186188e-14
0.0441209286319119,6.63142852860897e-14
0.0449420266211914,4.92448899427364e-14
0.0457784053837662,7.42725334691184e-14
0.0466303492974273,1.50177555803669e-13
0.047498148032285,4.75794048509285e-14
0.0483820966492596,3.98009780939023e-14
0.0492824957004051,2.38189112636996e-14
0.0501996513311008,9.76648405797444e-14
0.0511338753841432,8.67040642570803e-14
0.0520854855057767,2.84553108845369e-13
0.0530548052536957,6.69072803015993e-14
0.0540421642070592,7.26574412741868e-14
0.0550478980785497,1.4723793671332e-13
0.0560723488285203,7.37141888776938e-14
0.0571158647812643,1.29521151805825e-13
0.0581788007434494,4.39677459547667e-14
0.0592615181247555,5.02316724747674e-14
0.0603643850607586,6.11394166420007e-14
0.0614877765381003,5.76514437899884e-14
0.0626320745219869,3.74639819090636e-13
0.0637976680860628,1.38999044806764e-13
0.0649849535446989,2.90922105914867e-14
0.0661943345877439,1.82029389878093e-13
0.0674262224177835,6.51913111669944e-14
0.0686810358899531,7.00160802965413e-14
0.0699592016543538,1.36158926520825e-13
0.0712611543011175,9.13469094851957e-14
0.0725873365081725,4.6434536306783e-14
0.0739381991917587,1.25717561367981e-13
0.0753142016597438,6.81352564298339e-14
0.076715811767793,5.43028081175033e-14
0.0781435060784454,1.06117455292322e-13
0.0795977700231498,1.13907659361003e-13
0.0810790980673169,5.18822488607e-14
0.0825879938784427,7.87423573866831e-14
0.0841249704973612,2.3866902317824e-13
0.0856905505126835,2.53590277286013e-14
0.0872852662384837,1.1651645818268e-13
0.0889096598952917,2.53238623768171e-13
0.0905642837944529,1.84847225503958e-13
0.0922497005259217,4.07922897753362e-14
0.0939664831495469,8.92577710736299e-14
0.0957152153899186,5.3741291573538e-14
0.097496491834841,5.97597195531505e-14
0.099310918137498,3.09870072093628e-13
0.101159111222383,1.71154249855602e-13
0.103041699495059,6.01295359382111e-14
0.104959323055823,4.49427149984694e-14
0.106912633917348,3.71643522148014e-14
0.108902296226373,1.16207846446444e-13
0.110928986489522,4.87046119738118e-14
0.112993393803322,1.7769629020681e-13
0.115096220088503,9.91108871596874e-14
0.11723818032866,1.68721950342565e-13
0.119420002813353,4.02331425588994e-14
0.121642429385737,6.8477993863219e-14
0.123906215694792,9.97173412592898e-14
0.126212131452255,9.96755361918956e-14
0.12856096069433,1.28806185662064e-13
0.130953502048267,3.80486745252656e-14
0.133390569003906,3.54196787671139e-14
0.135872990190271,2.36284918437504e-13
0.138401609657313,9.8501467706184e-14
0.140977287162897,2.31992036190244e-13
0.143600898465126,1.00006226838111e-13
0.146273335620113,1.34334934567375e-13
0.148995507285285,3.95369457659685e-14
0.15176833902834,1.04260555807014e-13
0.154592773641948,9.15054977718479e-14
0.157469771464309,4.00481313702681e-14
0.160400310705682,8.62278582065371e-14
0.163385387780986,9.20659482623515e-14
0.16642601764859,1.25677944680378e-13
0.169523234155412,7.02803744126019e-14
0.172678090388436,9.50955256514886e-14
0.175891659032773,1.69044360291478e-13
0.17916503273639,1.64251527506059e-13
0.182499324481615,6.1597344419094e-14
0.185895667963569,7.3046809770831e-14
0.18935521797563,4.06508532779297e-14
0.192879150802078,5.60967959623758e-14
0.196468664618044,6.506049412231e-14
0.200124979896904,4.03428192150357e-14
0.203849339825246,7.3135458771369e-14
0.207643010725577,7.33148481729984e-14
0.211507282486879,2.10403072532817e-13
0.215443469003188,5.65399326091619e-14
0.219452908620332,9.28362763465696e-14
0.22353696459098,6.30893208418706e-14
0.227697025538168,2.89990096453537e-13
0.231934505927443,4.71634544584053e-14
0.236250846547795,1.86694727557153e-13
0.240647515001543,6.72725267434404e-14
0.245126006203334,7.46446596283542e-14
0.249687842888433,7.63113611656322e-14
0.254334576130465,8.82992172189556e-14
0.259067785868801,4.78109997899733e-14
0.263889081445751,1.21772292310026e-13
0.268800102153761,1.40157292099471e-13
0.273802517792786,3.8878024326e-14
0.278898029238044,4.94522106181366e-14
0.28408836901833,8.59973020506345e-14
0.289375301905095,9.74711683494204e-14
0.294760625512486,1.03029668999091e-13
0.300246170908555,4.56737630595371e-14
0.305833803237843,8.54893321655585e-14
0.311525422355548,1.88286031697844e-13
0.317322963473498,1.02897518584781e-13
0.323228397818138,1.01957053161662e-13
0.329243733300777,1.10912428080384e-13
0.335371015200293,2.24177201452131e-13
0.341612326858552,1.53339299365178e-13
0.34796979038877,9.403820918018e-14
0.354445567397044,1.19860472605728e-13
0.361041859717334,2.12847803319333e-13
0.367760910160103,3.6738863444932e-14
0.374605003274899,8.93328366887671e-14
0.381576466127125,4.38238352640417e-14
0.388677669089267,6.18357549388236e-14
0.395911026646846,2.62258569873843e-13
0.403278998219371,1.46134687909374e-13
0.410784088996564,1.30881150887934e-13
0.418428850790158,1.17324492738323e-13
0.426215882901533,1.6331632522815e-13
0.434147833005509,1.80473680503659e-13
0.44222739805059,8.11641078159344e-14
0.450457325175945,3.13562072750989e-13
0.458840412645476,7.6246770425563e-14
0.467379510799246,6.93301415154398e-14
0.476077523022637,3.00692026816998e-14
0.484937406733523,1.92287089467796e-13
0.493962174387832,5.07808006044235e-14
0.503154894503806,1.94331161006088e-13
0.512518692705333,1.03140268019952e-13
0.522056752784698,1.2335713978747e-13
0.531772317785097,2.48640143151691e-13
0.541668691103315,9.36684304745978e-14
0.551749237612913,8.15529218746196e-14
0.562017384808319,2.12254391932001e-13
0.572476623970218,1.74177764905966e-13
0.583130511352622,3.44313359794282e-14
0.593982669392036,4.04414817284028e-14
0.605036787939122,1.42746217777097e-13
0.616296625513294,3.2334232009855e-13
0.62776601058065,1.29971244650546e-13
0.639448842855694,1.44118957061328e-13
0.651349094627281,7.35192551176623e-14
0.663470812109235,9.49384659220434e-14
0.675818116816111,3.1080237604908e-13
0.68839520696455,1.11310461925927e-13
0.701206358900718,1.64456036629842e-14
0.714255928554313,6.57528933239553e-14
0.727548352919623,1.41610924888649e-13
0.741088151564157,2.15290854839337e-13
0.754879928165343,4.77121921078789e-14
0.768928372075831,6.83172244923313e-14
0.78323825991792,9.33038082835283e-14
0.797814457207663,7.48366972855129e-14
0.812661920009195,1.12901177734832e-13
0.827785696619847,2.73531073813138e-13
0.843190929286625,2.39334956751162e-13
0.858882855954626,1.35704555669991e-13
0.874866812047991,6.05031506997721e-14
0.89114823228402,3.05368854842325e-13
0.907732652521022,8.42328830418608e-14
0.924625711640573,4.59228198899459e-14
0.941833153464796,5.51045259376371e-14
0.959360828709315,1.47496107778579e-13
0.977214696972572,1.32254267007497e-13
0.995400828762152,1.73524306909558e-13
1.01392540755881,6.47262306665178e-14
1.03279473191895,2.11504225715684e-13
1.05201521761616,1.50710461615029e-13
1.07159339982267,5.17742124831797e-14
1.09153593533139,3.27587667201304e-14
1.11184960481927,1.11011574825972e-13
1.13254131515281,3.16968272956355e-13
1.15361810173648,1.97181489734553e-13
1.17508713090481,1.38930897348554e-13
1.19695570235904,9.07687807186175e-14
1.21923125164911,1.93709878943232e-13
1.24192135270178,3.41080678291372e-13
1.2650337203959,1.4633430562801e-13
1.28857621318552,3.04176426893925e-13
1.31255683577184,2.41111365355696e-13
1.33698374182495,3.57491886177608e-14
1.36186523675608,4.22258364212459e-13
1.38720978054162,2.35828334329712e-13
1.41302599059953,5.30654286496221e-14
1.43932264471941,1.773201436023e-13
1.46610868404698,2.29073518979585e-13
1.49339321612425,3.62931264246655e-14
1.5211855179861,2.25008707431228e-13
1.54949503931463,2.91539241367194e-13
1.57833140565212,5.71643234631874e-14
1.60770442167382,2.2884940958276e-13
1.63762407452169,1.424039381234e-13
1.66810053720006,2.00089941758218e-13
1.69914417203463,2.10384084917088e-13
1.73076553419572,1.4251629471704e-13
1.7629753752872,3.42987660033459e-13
1.7957846470021,4.71589475886174e-14
1.82920450484629,1.40912546365996e-13
1.86324631193156,1.82561816003991e-13
1.8979216428391,1.2598180135801e-13
1.93324228755505,3.0170452905819e-13
1.96922025547917,3.73772320575307e-13
2.00586777950823,2.64836140108167e-13
2.04319732019527,8.19932191338225e-14
2.08122156998634,3.37414525840671e-13
2.11995345753607,4.60916765847191e-13
2.15940615210357,4.69901800936912e-13
2.19959306803007,1.21703368457351e-13
2.24052786930002,1.95291299008947e-13
2.2822244741869,4.26112159340208e-14
2.32469705998565,2.64479246415226e-13
2.36796006783308,5.21089752425468e-13
2.41202820761801,2.98590538160843e-13
2.45691646298279,2.77011040635899e-13
2.50264009641792,6.70174951194718e-13
2.54921465445143,2.30956696926521e-13
2.59665597293487,3.23400651674559e-13
2.64498018242772,4.06613417161449e-14
2.69420371368188,2.24495863084302e-13
2.74434330322836,3.09232146073887e-13
2.79541599906786,1.32746267334078e-13
2.84743916646725,3.35044089847495e-13
2.90043049386399,4.49408926478202e-13
2.95440799888038,1.69614697169092e-13
3.00939003444972,1.78362506474234e-13
3.06539529505653,2.21921409547449e-13
3.12244282309286,7.02866669425309e-14
3.18055201533292,7.1654646967102e-13
3.2397426295282,4.59398450467173e-13
3.30003479112528,1.15097927670886e-13
3.36144900010877,5.12478683871463e-13
3.42400613797143,4.75185784517232e-13
3.48772747481418,4.47625013770436e-13
3.55263467657814,8.626077876369e-13
3.61874981241128,2.95634115463257e-13
3.68609536217216,1.32728766017933e-13
3.75469422407334,7.50733694277476e-13
3.824569722467,1.99623836826723e-13
3.8957456157755,1.21738335913583e-13
3.96824610456948,5.03828896148841e-13
4.04209583979631,1.20703616769851e-13
4.11731993116168,4.37666635507911e-13
4.19394395566719,6.17638648671301e-13
4.27199396630678,5.11917219135316e-13
4.35149650092505,6.26836226414733e-13
4.4324785912404,5.38785960188559e-13
4.5149677720361,4.50912936127215e-13
4.59899209052244,3.29559241509503e-13
4.68458011587304,3.60423807970298e-13
4.77176094893874,8.447699166367e-14
4.86056423214214,4.25141978888737e-13
4.95102015955635,7.223297709476e-13
5.04315948717136,5.6738899737181e-13
5.13701354335134,5.23058695879786e-13
5.23261423948666,7.0719727480181e-13
5.32999408084409,4.1557873902888e-13
5.42918617761894,1.02997308598384e-12
5.5302242561929,4.59030625096546e-13
5.63314267060135,4.92653175504208e-13
5.73797641421414,6.04414625177704e-13
5.84476113163364,8.03867540408533e-13
5.95353313081437,5.99174656646123e-13
6.06432939540806,7.87019230316391e-13
6.17718759733849,7.63422519280049e-13
6.29214610961035,1.71883815444196e-13
6.40924401935646,5.69988488364186e-13
6.52852114112785,5.26300347376023e-13
6.65001803043112,1.5926665965933e-13
6.77377599751775,6.91545895447711e-13
6.89983712143002,3.6248288167745e-13
7.02824426430835,7.70532012347926e-13
7.15904108596489,1.32028247589709e-13
7.29227205872831,7.23034114862038e-13
7.42798248256491,1.14147635056709e-13
7.56621850048106,2.92919248241526e-13
7.7070271142123,1.19787649336448e-12
7.85045620020451,1.01215172101826e-12
7.99655452589235,1.23620624234434e-12
8.14537176628074,5.45371044022543e-13
8.29695852083491,1.01177783108618e-12
8.45136633068472,4.15588465011609e-13
8.60864769614924,1.0030338393842e-12
8.76885609458743,6.50044392087598e-13
8.93204599858096,1.00176151883792e-12
9.09827289445557,8.11979561856059e-13
9.26759330114688,9.62437299325158e-13
9.4400647894176,1.90714455857377e-12
9.6157460014321,9.18980640678085e-13
9.79469667069539,1.36965550835104e-12
9.97697764236321,1.03203062542725e-12
10.16265089393,1.27445264380127e-12
10.3517795563018,1.81941317740149e-12
10.5444279352617,1.87858692934546e-12
10.7406615333343,1.41809341064012e-12
10.9405470720574,5.63771524228345e-13
11.1441525146679,1.79413452147726e-12
11.35154708921,1.04898622523597e-12
11.5628013120738,1.59255645147956e-12
11.7779870119712,1.89659173321471e-12
11.9971773543589,8.9065333038609e-13
12.2204468663149,3.0624431389089e-13
12.4478714618791,8.06415458161091e-13
12.6795284678643,1.20748592892105e-12
12.9154966501488,1.7665510859979e-12
13.1558562404571,1.26699437160432e-12
13.4006889636395,8.05090674408969e-13
13.6500780654601,1.03367704765338e-12
13.9041083409007,1.70061842675296e-12
14.162866162992,1.57292929231756e-12
14.4264395121816,1.06070817255544e-12
14.6949180062482,1.46412478731279e-13
14.9683929307726,6.18209526854817e-13
15.2469572701757,7.01234279508547e-13
15.5307057393346,1.67189396849214e-12
15.819734815786,9.65515485794413e-13
16.1141427725302,7.73275058311337e-13
16.4140297114447,3.78404262625278e-13
16.7194975973199,1.2533661379779e-12
17.0306502925284,3.27663187656663e-13
17.3475935923393,2.58983635189858e-12
17.6704352608895,1.45243912203222e-12
17.9992850678248,2.09486835935485e-12
18.3342548256229,2.11917415459788e-12
18.6754584276108,9.56122673714187e-13
19.0230118866895,8.72089799915175e-13
19.3770333747799,3.39122642194801e-13
19.7376432630026,1.14684539848626e-12
20.104964162605,1.53251328999708e-12
20.4791209666509,1.51790224740599e-12
20.860240892485,1.60508534728431e-12
21.2484535249888,4.39381162655693e-13
21.6438908606402,1.39732807057326e-12
22.0466873523941,1.8263588382122e-12
22.4569799553978,1.20079562684987e-12
22.874908173557,3.5562053268283e-13
23.3006141069692,5.68976225862218e-13
23.7342425002387,2.29739615688343e-12
24.1759407916913,1.4887913291872e-12
24.6258591635055,3.00294651259102e-12
25.0841505927754,2.1863790363801e-12
25.5509709035251,3.39363457935189e-12
26.02647881969,3.61320396816024e-12
26.5108360190854,3.01611317222834e-12
27.0042071883778,3.20375010246342e-12
27.5067600790807,2.21406981774627e-12
28.018665564592,5.03896653662124e-12
28.5400976982924,3.86429578434644e-12
29.0712337727258,2.9134954299765e-12
29.6122543798804,1.87742027308589e-12
30.163343472592,1.84569108597144e-12
30.72468842709,4.45893002203715e-12
31.2964801067075,4.19197640973592e-12
31.8789129267764,2.37511393816475e-12
32.4721849207313,2.61880410559072e-12
33.0764978074424,4.58442456452276e-12
33.6920570598027,2.92840373623362e-12
34.3190719745904,4.51720767755284e-12
34.9577557436327,1.59416772261573e-12
35.6083255262928,5.40429673841316e-12
36.2710025233065,2.37028559397732e-12
36.946012051993,3.91665580111776e-12
37.6335836228653,4.38774833247547e-12
38.333951017666,2.20521914215342e-12
39.0473523688556,7.82389221816296e-12
39.7740302405804,2.55159143665028e-12
40.5142317111465,2.54552475080167e-12
41.2682084570295,4.21462229221396e-12
42.0362168384471,1.99681105833425e-12
42.8185179865242,4.77838150247193e-12
43.6153778920801,1.73572815304522e-12
44.4270674960688,9.76702980648792e-13
45.2538627817017,8.17185663100173e-13
46.0960448682843,6.78953121229263e-12
46.9539001068006,2.95650572185687e-12
47.8277201772749,7.93236018165802e-12
48.7178021879463,1.35233248300449e-12
49.6244487762891,1.02798449938523e-12
50.5479682119124,3.88464588174873e-12
51.488674501375,5.09205642624679e-12
52.4468874949512,2.42573306483737e-12
53.4229329953835,1.34127922480415e-12
54.4171428686589,3.03151314972599e-12
55.4298551568466,2.68362002313837e-12
56.4614141930367,6.32191562598052e-12
57.5121707184161,2.73573816764523e-12
58.5824820015254,3.03233473274362e-12
59.6727119597331,2.17751473312165e-12
60.7832312829724,7.46388276612183e-13
61.9144175597785,4.15733151997807e-12
63.0666554056741,2.14256804035577e-12
64.2403365939419,7.28744911129031e-13
65.4358601888323,8.18511432108237e-13
66.6536326812492,8.73941897736903e-13
67.8940681269611,7.68591104658035e-13
69.1575882873853,1.15000900547956e-12
70.4446227729904,5.62404063511428e-13
71.7556091893692,1.95129608051447e-12
73.0909932860292,7.28173618582463e-13
74.4512291079514,1.54613538688542e-12
75.8367791499719,2.86385181695727e-12
77.248114514034,1.4665857188457e-12
78.6857150693684,2.20946375012519e-12
80.1500696156541,3.19454491291706e-12
81.6416760492147,2.84611914005525e-12
83.1610415323096,3.25982755798197e-12
84.708682665574,9.9255564949309e-13
86.2851256636689,4.71302395660434e-12
87.8909065341996,5.14370910990719e-12
89.526571259964,3.72180738819079e-12
91.192675984593,1.22473384087737e-12
92.889787201645,4.25961492068007e-12
94.6184819472199,4.29074339776501e-12
96.379347996158,1.71235890280785e-12
98.1729840618884,5.93679106053695e-12
100,7.63327084979572e-12


==> img/DataCSV/ParTB/Input3.csv <==
x1,y1
1e-06,3.22207685049244e-14
1.01861017015598e-06,8.05797964066122e-14
1.03756667874518e-06,3.95464935087503e-14
1.0568759711848e-06,1.07431704494253e-13
1.07654461284232e-06,5.02777649088421e-14
1.09657929126781e-06,5.0901768417268e-14
1.11698681846782e-06,9.84746348831794e-14
1.13777413322149e-06,5.75235699720774e-14
1.15894830343981e-06,7.37616317062339e-14
1.18051652856881e-06,1.05339326618957e-13
1.20248614203741e-06,1.62556696646877e-13
1.22486461375093e-06,1.59792443880686e-13
1.24765955263087e-06,8.17403749531188e-14
1.27087870920206e-06,1.48876403699641e-13
1.29452997822792e-06,1.07462743908543e-13
1.31862140139475e-06,1.15346177233208e-13
1.34316117004602e-06,1.62829588913628e-13
1.36815762796747e-06,1.22990885146425e-13
1.39361927422414e-06,1.51149432339513e-13
1.4195547660501e-06,1.59497757725588e-13
1.44597292179202e-06,1.58222755202657e-13
1.4728827239075e-06,1.4580622239591e-13
1.50029332201922e-06,1.96660535447576e-13
1.52821403602587e-06,1.60116071875535e-13
1.55665435927106e-06,2.0662579050771e-13
1.58562396177114e-06,2.32913818402953e-13
1.61513269350309e-06,1.65419294565181e-13
1.64519058775366e-06,2.28738252830303e-13
1.67580786453077e-06,2.00353264448494e-13
1.70699493403841e-06,2.32345939297486e-13
1.73876240021625e-06,2.22441110492057e-13
1.77112106434509e-06,2.49593761981264e-13
1.80408192871938e-06,3.01870287676621e-13
1.83765620038817e-06,2.72318264198828e-13
1.87185529496558e-06,2.82269954773158e-13
1.90669084051225e-06,2.71219768527435e-13
1.94217468148902e-06,2.43581834518035e-13
1.97831888278416e-06,2.99423900699541e-13
2.01513573381556e-06,2.96451555293847e-13
2.05263775270925e-06,3.24105723510357e-13
2.09083769055575e-06,2.8573025101978e-13
2.12974853574552e-06,2.8863761953023e-13
2.16938351838519e-06,3.37161824271116e-13
2.2097561147959e-06,3.15047120879573e-13
2.25088005209546e-06,3.3235407384986e-13
2.29276931286565e-06,3.66443454406084e-13
2.33543813990648e-06,3.59354378376669e-13
2.3789010410789e-06,3.60764423578527e-13
2.4231727942376e-06,4.10092834529193e-13
2.46826845225569e-06,3.65143377721106e-13
2.5142033481428e-06,4.03653413658571e-13
2.56099310025846e-06,4.00631586105189e-13
2.60865361762255e-06,4.26444456374163e-13
2.65720110532451e-06,3.82482662015175e-13
2.70665207003324e-06,4.67030349313867e-13
2.75702332560958e-06,3.94232641643059e-13
2.80833199882317e-06,4.11870225064826e-13
2.86059553517574e-06,4.04334270333554e-13
2.91383170483279e-06,4.40695893015609e-13
2.9680586086656e-06,4.29562947685509e-13
3.02329468440578e-06,5.30380341942911e-13
3.07955871291422e-06,4.21194500436877e-13
3.13686982456688e-06,5.3216252121986e-13
3.19524750575921e-06,5.27667732713417e-13
3.25471160553185e-06,4.98520907886923e-13
3.31528234231942e-06,5.65869839116108e-13
3.37698031082509e-06,5.18278181045702e-13
3.43982648902293e-06,4.99892866060989e-13
3.50384224529068e-06,5.30170876849745e-13
3.56904934567523e-06,5.81481811539119e-13
3.63546996129332e-06,5.98376851896281e-13
3.70312667586992e-06,5.92441455557237e-13
3.772042493417e-06,5.6956798135347e-13
3.84224084605506e-06,5.53018257612258e-13
3.91374560198038e-06,5.62650782961722e-13
3.98658107358044e-06,5.62050500206859e-13
4.06077202570037e-06,6.29379564184755e-13
4.13634368406328e-06,5.68793552413303e-13
4.21332174384729e-06,5.92035557821456e-13
4.29173237842216e-06,6.15595625872887e-13
4.3716022482485e-06,6.21773954940959e-13
4.45295850994266e-06,6.68755928876791e-13
4.53582882551019e-06,7.3213044567399e-13
4.62024137175131e-06,6.78666522890669e-13
4.70622484984128e-06,6.50482142611944e-13
4.79380849508911e-06,7.83517709863148e-13
4.88302208687788e-06,6.67004168055576e-13
4.97389595879007e-06,6.26029569952898e-13
5.06646100892127e-06,6.45269787523409e-13
5.16074871038591e-06,8.08464959341314e-13
5.25679112201842e-06,7.52467887001084e-13
5.35462089927361e-06,8.04259883611574e-13
5.45427130532984e-06,6.56220451911913e-13
5.55577622239888e-06,7.71425617007454e-13
5.65917016324624e-06,7.4245411262648e-13
5.76448828292587e-06,6.81951149611099e-13
5.87176639073326e-06,7.23328210721708e-13
5.98104096238094e-06,7.78801746988857e-13
6.09234915240071e-06,8.12143071566794e-13
6.2057288067765e-06,8.19380852033534e-13
6.32121847581245e-06,7.91183088334318e-13
6.43885742724043e-06,7.99049093356635e-13
6.55868565957144e-06,7.88774019157628e-13
6.68074391569561e-06,8.09583191075776e-13
6.80507369673521e-06,7.83886265153303e-13
6.9317172761554e-06,8.22064897099801e-13
7.06071771413778e-06,7.9619702446333e-13
7.19211887222119e-06,8.83316563999389e-13
7.32596542821523e-06,8.35603607988262e-13
7.46230289139111e-06,8.9598975874794e-13
7.60117761795532e-06,8.59334037473239e-13
7.74263682681128e-06,8.26668652369373e-13
7.88672861561416e-06,9.63136665055458e-13
8.03350197712473e-06,9.2938835034029e-13
8.18300681586739e-06,8.97927126440614e-13
8.33529396509819e-06,8.61989197257229e-13
8.49041520408876e-06,9.26726303181022e-13
8.64842327573173e-06,9.41394370727228e-13
8.80937190447399e-06,9.32991818473065e-13
8.97331581458352e-06,9.1444821090217e-13
9.14031074875622e-06,1.07880217878217e-12
9.31041348706909e-06,9.94021894349742e-13
9.48368186628593e-06,9.15388715006839e-13
9.66017479952265e-06,8.49909301890198e-13
9.83995229627823e-06,9.36013319582529e-13
1.00230754828386e-05,1.23001370384481e-12
1.02096066230605e-05,1.06032344923035e-12
1.03996091395412e-05,8.9284350825089e-13
1.05931476351837e-05,1.10514388594533e-12
1.07902879151618e-05,9.03717704006821e-13
1.0991097009295e-05,8.86792951207521e-13
1.11956431948388e-05,9.646116437181e-13
1.14039960197003e-05,1.14062635120402e-12
1.1616226326085e-05,8.56547804570929e-13
1.18324062745838e-05,9.68309967443042e-13
1.20526093687084e-05,9.55931421026652e-13
1.22769104798836e-05,9.04412839863642e-13
1.25053858729039e-05,9.20419841266511e-13
1.27381132318648e-05,9.09043229420817e-13
1.29751716865759e-05,9.82554866382297e-13
1.3216641839466e-05,9.62705258077273e-13
1.34626057929891e-05,1.05671199537946e-12
1.37131471775395e-05,1.05439100279381e-12
1.39683511798874e-05,1.00331518910135e-12
1.42283045721435e-05,1.09634208927291e-12
1.44930957412622e-05,9.34189325908734e-13
1.47628147190939e-05,9.47314612440289e-13
1.50375532129974e-05,9.79277782017493e-13
1.53174046370208e-05,1.12855470140069e-12
1.56024641436637e-05,1.10754371241281e-12
1.58928286562298e-05,1.02834866977387e-12
1.6188596901782e-05,1.05717975411198e-12
1.64898694447106e-05,1.11850563786652e-12
1.67967487209265e-05,1.0232488096873e-12
1.71093390726901e-05,1.05038080406329e-12
1.74277467840892e-05,9.95424504188557e-13
1.77520801171764e-05,1.05252814654208e-12
1.80824493487795e-05,9.86329608414211e-13
1.84189668079971e-05,9.35031463269163e-13
1.87617469143912e-05,1.0318599997296e-12
1.91109062168914e-05,9.54346814508388e-13
1.94665634334226e-05,8.8409697616881e-13
1.98288394912707e-05,1.19043874594618e-12
2.01978575681988e-05,1.00852342733932e-12
2.05737431343291e-05,1.02102076116911e-12
2.09566239948043e-05,9.70941497952804e-13
2.13466303332425e-05,8.98724042680844e-13
2.17438947560008e-05,9.53205355990678e-13
2.21485523372636e-05,1.04576984936438e-12
2.25607406649686e-05,1.09568748780383e-12
2.29805998875885e-05,1.13304966733493e-12
2.34082727617829e-05,9.98177096675951e-13
2.38439047009372e-05,1.24885682335517e-12
2.42876438246045e-05,9.72486204706199e-13
2.47396410088681e-05,9.75785835552292e-13
2.52000499376409e-05,1.01822003497154e-12
2.56690271549195e-05,9.99111846814093e-13
2.61467321180109e-05,1.1314394651114e-12
2.66333272517498e-05,1.05640263316036e-12
2.71289780037246e-05,8.38896047884166e-13
2.76338529005317e-05,9.76809482867368e-13
2.81481236050758e-05,9.49241942381321e-13
2.86719649749377e-05,9.65769863387636e-13
2.92055551218275e-05,9.18065994640353e-13
2.97490754721444e-05,9.88085955496116e-13
3.03027108286639e-05,9.57423624311265e-13
3.08666494333727e-05,9.00611144628268e-13
3.14410830314726e-05,8.95977561568756e-13
3.20262069365765e-05,9.10561079305505e-13
3.26222200971167e-05,8.86592409994766e-13
3.32293251639897e-05,7.92671357580558e-13
3.38477285594598e-05,9.7756365324202e-13
3.44776405473446e-05,9.34944591339441e-13
3.51192753045073e-05,8.15385670338868e-13
3.57728509936788e-05,8.66153087740271e-13
3.64385898376354e-05,7.47208448165559e-13
3.71167181947577e-05,6.60183461628138e-13
3.78074666359935e-05,9.00544168278728e-13
3.85110700232557e-05,8.95042117768164e-13
3.92277675892772e-05,8.09276059282336e-13
3.99578030189527e-05,8.18399144252202e-13
4.07014245321944e-05,8.695098961858e-13
4.14588849683291e-05,8.32004245368718e-13
4.22304418720667e-05,8.16581114942308e-13
4.3016357581068e-05,6.75492247122667e-13
4.38168993151419e-05,8.12271090096328e-13
4.4632339267104e-05,8.74980975777267e-13
4.5462954695324e-05,7.68010723202824e-13
4.63090280179974e-05,7.52311516732283e-13
4.71708469091702e-05,8.06824511431725e-13
4.80487043965513e-05,8.83377333299403e-13
4.89428989611453e-05,8.69051517566442e-13
4.98537346387389e-05,8.23965919906664e-13
5.07815211232767e-05,7.87437955640032e-13
5.17265738721602e-05,6.36722260474876e-13
5.26892142135068e-05,7.34881646988889e-13
5.36697694554048e-05,4.99924146412007e-13
5.46685729972018e-05,6.886323961472e-13
5.56859644428641e-05,6.03151866010768e-13
5.67222897164455e-05,8.12750291962088e-13
5.77779011797051e-05,8.62890717871477e-13
5.88531577519145e-05,8.07136663932802e-13
5.99484250318941e-05,6.25375086475468e-13
6.10640754223204e-05,7.31650374470076e-13
6.22004882563472e-05,6.25246356872744e-13
6.33580499265825e-05,7.31241470777094e-13
6.4537154016467e-05,1.04502126612199e-12
6.57382014340959e-05,7.92584365918811e-13
6.69616005485322e-05,9.56956585805732e-13
6.82077673286569e-05,7.89018464115199e-13
6.94771254846024e-05,6.77202273154952e-13
7.07701066118189e-05,6.250738067264e-13
7.20871503378214e-05,6.33117743702677e-13
7.34287044716676e-05,4.55818881523901e-13
7.47952251562183e-05,9.20787108556457e-13
7.618717702323e-05,5.52540813987004e-13
7.76050333513357e-05,8.7262533965298e-13
7.90492762269642e-05,5.9579894645207e-13
8.05203967082547e-05,6.11828453915511e-13
8.20188949920221e-05,8.98810112900571e-13
8.35452805838287e-05,4.067269397406e-13
8.51000724712225e-05,4.14466909810332e-13
8.66837993001977e-05,7.11822930763076e-13
8.82969995549408e-05,6.01857783943175e-13
8.99402217409205e-05,8.18526920025067e-13
9.16140245713852e-05,5.58110874557817e-13
9.33189771573324e-05,4.68081746751179e-13
9.50556592010119e-05,4.0434870986386e-13
9.68246611930311e-05,3.45537339355975e-13
9.86265846131283e-05,5.61876042264911e-13
0.000100462042134681,8.07072215595492e-13
0.000102331657833024,8.13720881003491e-13
0.00010423606739764,3.10886571377769e-13
0.0001061759183483,3.48323617272759e-13
0.000108151870255229,2.58514433899948e-13
0.000110164594963366,3.96851342297054e-13
0.000112214776820798,5.76322062634793e-13
0.000114303112911448,2.91039913763101e-13
0.000116430313292088,5.13174872106972e-13
0.000118597101233767,4.090328267277e-13
0.000120804213467733,2.71342525059153e-13
0.000123052400435926,4.40290787173759e-13
0.00012534242654614,4.42454853069766e-13
0.000127675070431927,4.99370401354443e-13
0.000130051125217341,4.35731812958479e-13
0.000132471398786612,4.25971473822056e-13
0.000134936714058831,1.75061759796321e-13
0.000137447909267754,4.54116257974949e-13
0.00014000583824681,2.21361203980618e-13
0.000142611370719413,6.00172668859272e-13
0.000145265392594678,5.43347679525047e-13
0.00014796880626864,3.39054251190031e-13
0.000150722530931076,3.17070424781097e-13
0.000153527502878042,2.11152560822652e-13
0.000156384675830225,2.04192268614383e-13
0.000159295021257212,8.37748358439332e-13
0.000162259528707809,5.62348524190656e-13
0.00016527920614649,2.17430159067945e-13
0.00016835508029612,3.81623394241436e-13
0.000171488196987054,6.41332155865648e-13
0.000174679621512725,2.35442989055589e-13
0.000177930438991858,4.30074017307577e-13
0.000181241754737424,3.03068065289346e-13
0.000184614694632455,3.5290629420006e-13
0.000188050405512858,2.84978270301468e-13
0.000191550055557353,4.10173667532722e-13
0.000195114834684662,3.43682791517425e-13
0.000198745954958098,3.04764019066498e-13
0.00020244465099768,1.10675584002318e-13
0.000206212180399914,7.38786597714545e-13
0.000210049824165392,2.52072518417671e-13
0.000213958887134342,1.48600248521103e-13
0.000217940698430296,2.76628387354343e-13
0.000221996611911995,3.86707713766385e-13
0.000226128006633728,3.12050205792871e-13
0.000230336287314213,8.93300246114972e-14
0.000234622884814226,1.22937738257724e-13
0.000238989256623105,3.52086076008183e-13
0.000243436887354311,5.50579997024257e-13
0.000247967289250216,1.22540884101429e-13
0.000252582002696278,3.91092134120191e-13
0.000257282596744793,2.83637897044967e-13
0.000262070669648385,2.80387819650193e-13
0.000266947849403432,2.02297901995155e-13
0.000271915794303602,1.34230831968334e-13
0.000276976193503689,1.70859892492156e-13
0.000282130767593947,2.08629238016356e-13
0.000287381269185107,1.47180293193369e-13
0.000292729483504282,2.27375691919559e-13
0.000298177229001967,1.08330849631003e-13
0.000303726357970331,3.67754425813398e-13
0.000309378757173014,4.13863603203487e-13
0.000315136348486648,2.99604452846742e-13
0.000321001089554317,2.43632016087951e-13
0.000326974974451177,3.59943778826739e-13
0.000333060034362459,6.49133413688405e-13
0.000339258338274099,3.58784871193632e-13
0.000345571993676214,3.00280506282589e-13
0.000352003147279668,2.46408605439912e-13
0.000358553985745982,1.32842597237029e-13
0.000365226736430818,3.91802445901502e-13
0.000372023668141307,4.91599358412935e-13
0.000378947091907467,3.17235910576435e-13
0.000385999361767977,5.11992103573904e-13
0.000393182875570577,1.94511251859206e-13
0.000400500075787361,3.79811348484235e-13
0.000407953450345245,1.90512040978677e-13
0.000415545533471888,2.2052306872137e-13
0.000423278906557355,2.93249724545123e-13
0.000431156199031823,1.71598749154103e-13
0.000439180089259609,3.77720288070822e-13
0.000447353305449847,5.6915202006242e-13
0.000455678626584106,2.696095499354e-13
0.000464158883361278,2.18612674530514e-13
0.000472796959160039,1.51341913191185e-13
0.000481595791019235,3.40628217263472e-13
0.000490558370636505,2.02313722347252e-13
0.000499687745385488,1.45254279470214e-13
0.000508987019351968,2.95531241471338e-13
0.000518459354389291,5.86957808502178e-13
0.000528107971193433,1.98411067756528e-13
0.00053793615039807,7.47017542959249e-13
0.000547947233690029,3.33927822239553e-13
0.000558144624945496,4.18784314627735e-13
0.000568531791387375,7.18182564596317e-13
0.000579112264764176,1.90911674869549e-13
0.00058988964255085,2.2557316734477e-13
0.000600867589171969,2.33652357918896e-13
0.00061204983724767,2.18902476500324e-13
0.000623440188862786,4.64639541210591e-13
0.000635042516859596,3.98081034640175e-13
0.000646860766154633,2.32668046374715e-13
0.000658898955079995,2.42082464056884e-13
0.000671161176749628,1.94133649949888e-13
0.000683651600451024,6.22474865914683e-13
0.000696374473062822,3.86770502223051e-13
0.0007093341204988,5.20020398656978e-13
0.000722534949178721,2.78559532638244e-13
0.000735981447526576,3.00387120213366e-13
0.000749678187496688,2.52348242722369e-13
0.000763629826128224,4.20877642001523e-13
0.000777841107128649,1.25850508167883e-13
0.000792316862486625,2.59260526984493e-13
0.000807062014114951,2.90025354328233e-13
0.000822081575524054,1.74747931113768e-13
0.000837380653526649,9.39313666543748e-14
0.000852964449974103,4.4071904335442e-13
0.000868838263525118,6.75443276699205e-13
0.000885007491447344,2.28913516505512e-13
0.000901477631452492,4.06766222293105e-13
0.000918254283565628,3.92610790896814e-13
0.000935343152029239,4.70128897287632e-13
0.000952750047242729,7.53698419763589e-13
0.000970480887738031,2.23688313592848e-13
0.000988541702191957,1.48384582017214e-13
0.00100693863147603,3.15804559390769e-13
0.00102567793074442,2.4729778079354e-13
0.0010447659715608,3.11272717874122e-13
0.00106420924406472,3.98034629461218e-13
0.00108401435917833,4.9376644588117e-13
0.00110418805085416,1.36362387843159e-13
0.00112473717836475,8.46718921816697e-13
0.00114566872863487,3.18267188322414e-13
0.00116698981861715,4.42734601310936e-13
0.0011887076977119,5.67171267733177e-13
0.00121082975023204,1.7724118004565e-13
0.00123336349791378,1.6806766709849e-13
0.00125631660247412,1.81139050064001e-13
0.00127969686821594,4.74100178259413e-13
0.00130351224468151,2.33848762669608e-13
0.00132777082935543,1.12936579237752e-13
0.00135248087041788,2.2466585344524e-13
0.00137765076954905,1.68311877990474e-13
0.00140328908478587,1.00538702434802e-13
0.00142940453343176,2.22524708063079e-13
0.00145600599502065,7.58396711530409e-13
0.0014831025143361,4.9394715160112e-13
0.00151070330448665,1.95312222923598e-13
0.00153881775003835,1.9316006826156e-13
0.00156745541020559,3.45114531974802e-13
0.00159662602210143,6.08930820365135e-13
0.00162633950404819,1.99582601739582e-13
0.00165660595894991,4.5861548215283e-13
0.00168743567772738,2.55912758500492e-13
0.00171883914281715,9.2146093053629e-13
0.00175082703173573,3.45538477356669e-13
0.00178341022071001,2.39963888718372e-13
0.00181659978837533,5.55552027518914e-13
0.0018504070195423,8.67286682382266e-13
0.0018848434090338,3.24607073751555e-13
0.00191992066559328,7.54445587055466e-13
0.00195565071586595,2.6273027947423e-13
0.00199204570845387,8.4554402557031e-13
0.00202911801804668,4.66880843258516e-14
0.00206688024962908,8.09190461307359e-13
0.00210534524276671,2.65145399544516e-13
0.00214452607597167,8.66254819245292e-13
0.00218443607114943,1.62553035682508e-13
0.00222508879812837,2.01837063342199e-13
0.00226649807927369,1.22510851388626e-13
0.00230867799418717,1.89065110665161e-13
0.00235164288449435,6.10331887913588e-13
0.00239540735872088,4.90063470118287e-13
0.00243998629725955,8.17758075863053e-13
0.0024853948574298,5.03840619542429e-13
0.00253164847863136,1.89616218733925e-13
0.0025787628875938,1.45121042640488e-13
0.00262675410372384,1.79645246539741e-13
0.00267563844455205,5.3098052783219e-13
0.00272543253128103,3.45166252706977e-13
0.0027761532944368,5.67778944738227e-13
0.00282781797962534,1.4046392241609e-13
0.0028804441533963,1.41162049789882e-13
0.00293404970921579,3.84847676265776e-13
0.00298865287355038,3.27363566820593e-13
0.0030442722120643,4.25227617973877e-13
0.00310092663593193,1.31029675082441e-12
0.00315863540826782,1.9603196148334e-13
0.00321741815067637,1.6140505767585e-13
0.00327729484992338,1.44214788706196e-13
0.00333828586473176,5.30163718233713e-13
0.00340041193270371,7.10836739849337e-13
0.00346369417737173,8.31404228879728e-13
0.00352815411538088,2.94782283639053e-13
0.00359381366380463,1.38143194662034e-13
0.0036606951475969,4.11537078141826e-13
0.00372882130718283,1.02206729432475e-13
0.00379821530619074,3.2091211646189e-13
0.00386890073932798,1.71860145332928e-13
0.00394090164040345,7.44942397049894e-14
0.00401424249049932,3.96268839087738e-13
0.00408894822629486,4.1500027793696e-13
0.00416504424854518,1.33185183892232e-12
0.00424255643071778,6.49206059358242e-13
0.00432151112778977,2.4382403278478e-13
0.00440193518520887,5.37332284438519e-13
0.00448385594802119,4.0038349046075e-13
0.00456730127016875,3.20964202648922e-13
0.00465229952396019,1.45987472122741e-13
0.00473887960971766,3.06467431872878e-13
0.00482707096560318,1.29343078090754e-13
0.00491690357762803,4.7154990404616e-13
0.00500840798984821,1.21957103093044e-12
0.00510161531474983,6.88628731174909e-13
0.00519655724382766,1.5604663818264e-13
0.00529326605836056,3.96220192217065e-13
0.0053917746403875,6.42078528536351e-13
0.00549211648388779,5.65895588456051e-13
0.00559432570616938,2.52869412993929e-13
0.00569843705946914,2.34165623840057e-13
0.00580448594276898,4.22839202370897e-13
0.00591250841383188,2.44197491948836e-13
0.00602254120146193,4.11737084441423e-13
0.00613462171799251,2.27102454601917e-13
0.00624878807200689,3.01187807052779e-13
0.00636507908129557,6.73502358129505e-13
0.00648353428605472,5.96238390065402e-13
0.00660419396233031,5.40440374024656e-13
0.00672709913571234,1.64247359507443e-13
0.00685229159528406,2.94058497789564e-13
0.00697981390783066,1.03768641004953e-12
0.00710970943231243,9.93408482469602e-13
0.00724202233460731,1.70104066853942e-13
0.00737679760252773,5.91717298997261e-13
0.00751408106111697,2.33134225955086e-13
0.00765391938823015,5.38835725062674e-13
0.00779636013040524,5.5987331840567e-14
0.00794145171902934,4.05321022022762e-13
0.00808924348680594,7.03775860924414e-13
0.00823978568452852,8.33770839361441e-13
0.00839312949816636,8.5497708108254e-13
0.00854932706626838,2.10088226859335e-13
0.00870843149769072,4.32481065516992e-13
0.0088704968896544,3.07859971588014e-13
0.00903557834613893,1.28782066869001e-13
0.00920373199661822,1.38230116737092e-13
0.00937501501514529,2.76501285513578e-13
0.00954948563979197,3.7997405078293e-13
0.00972720319245054,1.05593554324008e-13
0.0099082280990038,3.05510283861942e-13
0.0100926219098705,7.80954798921858e-14
0.0102804473209331,2.70345159041846e-13
0.0104717681948552,2.52065780926197e-13
0.0106666495827954,4.33080925238502e-13
0.0108651577465254,3.90591772225178e-13
0.0110673601809597,7.49516852771506e-13
0.0112733256371049,5.34652148306144e-13
0.0114831241454351,1.79478918542793e-13
0.0116968270397038,1.71908449329998e-13
0.0119145069811977,2.04127866359078e-13
0.0121362379834424,9.25464905933633e-13
0.0123620954373677,2.41077611202035e-13
0.0125921561369415,3.86224388300405e-13
0.0128264983052806,6.80688665552193e-13
0.0130652016212472,4.80947007673066e-13
0.0133083472465408,2.07877683235399e-13
0.0135560178532937,2.06952603388655e-13
0.0138082976521809,2.40380382871612e-13
0.0140652724210524,3.87752880451813e-13
0.0143270295340983,5.31981316651614e-13
0.0145936579915576,4.18104222991648e-13
0.0148652484499786,7.33211364073212e-13
0.0151418932530435,4.99574188473202e-13
0.0154236864629663,6.03227728557942e-14
0.0157107238924745,1.90017800983199e-13
0.016003103137387,1.15692847717054e-13
0.0163009236097974,3.73029124960551e-13
0.0166042865718753,4.20786937896293e-13
0.0169132951702965,8.632440803983e-13
0.0172280544713139,6.59361954545677e-13
0.0175486714964815,1.9095953497337e-13
0.0178752552590424,8.28352699267963e-13
0.0182079168009946,6.66960054092058e-13
0.018546769230847,1.84687697175087e-13
0.0188919277620767,1.9957457796915e-13
0.0192435097523033,1.18293386109413e-12
0.0196016347431919,8.83820878875361e-13
0.0199664245010979,3.99398576763523e-13
0.0203380030584698,1.22360548095388e-13
0.0207164967560207,3.31751919300802e-13
0.021102034285686,3.61321621528516e-13
0.0214947467343798,2.14012854536669e-13
0.0218947676285662,1.342303361736e-13
0.0223022329796594,8.91925528163276e-14
0.0227172813302691,2.41551004365512e-13
0.0231400538013065,6.46586049682279e-13
0.0235706941399673,1.23601031245094e-13
0.0240093487686065,1.87055887397897e-13
0.0244561668345244,3.57973690257245e-13
0.0249113002606779,1.46716179236239e-13
0.0253749037973357,1.04430692409561e-13
0.0258471350746956,5.97717051472823e-13
0.0263281546564802,1.80744640257115e-13
0.0268181260945301,1.11164228354155e-12
0.0273172159844138,2.57494106808821e-13
0.0278255940220713,1.12270275016223e-12
0.0283434330615131,5.58735640707523e-13
0.0288709091735923,3.82618387476382e-13
0.0294082017058706,8.5027657555221e-13
0.0299554933435982,6.54173893414054e-13
0.0305129701718287,2.89347084693982e-13
0.0310808217386906,2.82219810422943e-13
0.0316592411198352,2.01233449294403e-13
0.0322484249840844,6.30082659176078e-13
0.0328485736603005,1.36501983599803e-13
0.0334598912054997,2.73856741190245e-13
0.0340825854742345,4.68862901692388e-13
0.0347168681892656,4.40330993506106e-13
0.0353629550135504,3.47887396039942e-13
0.0360210656235707,1.22581533872947e-13
0.0366914237840249,2.29445004062794e-13
0.0373742574239106,1.73595260103846e-13
0.0380697987140228,2.37714069384907e-13
0.0387782841458945,2.80645478692949e-13
0.0394999546122065,6.72113074512943e-13
0.0402350554886929,9.02836936556426e-13
0.0409838367175726,2.75388143902561e-13
0.0417465528925313,2.41007481230943e-13
0.0425234633452868,8.57137141160172e-13
0.043314832233764,8.60361543577745e-13
0.0441209286319119,1.50237290787757e-13
0.0449420266211914,3.73033789942601e-13
0.0457784053837662,1.87883986823002e-13
0.0466303492974273,3.92315313732737e-13
0.047498148032285,3.12160331365173e-13
0.0483820966492596,2.89073131146407e-13
0.0492824957004051,2.54235420132535e-13
0.0501996513311008,4.8753876064343e-13
0.0511338753841432,2.95101336594454e-13
0.0520854855057767,1.01761596372752e-13
0.0530548052536957,2.61241590164746e-13
0.0540421642070592,1.09856472217441e-12
0.0550478980785497,5.27861615078322e-13
0.0560723488285203,3.20415303379385e-13
0.0571158647812643,1.53956831048493e-13
0.0581788007434494,7.35377754556429e-13
0.0592615181247555,1.84072332347739e-13
0.0603643850607586,7.37572161206001e-13
0.0614877765381003,5.99443384580745e-13
0.0626320745219869,7.9583328024211e-13
0.0637976680860628,4.66481679202363e-13
0.0649849535446989,3.61348102289322e-13
0.0661943345877439,8.96347748421069e-13
0.0674262224177835,5.64325149717914e-13
0.0686810358899531,2.07923439309295e-13
0.0699592016543538,4.8121800341985e-13
0.0712611543011175,3.85962436684324e-13
0.0725873365081725,3.28751388802136e-13
0.0739381991917587,3.20064444935007e-13
0.0753142016597438,7.38022996860944e-13
0.076715811767793,5.15112150811269e-13
0.0781435060784454,2.32578190871355e-13
0.0795977700231498,1.68650025860962e-13
0.0810790980673169,2.82391084321132e-13
0.0825879938784427,4.45398137129988e-13
0.0841249704973612,8.20621811804893e-13
0.0856905505126835,3.44249308151092e-13
0.0872852662384837,2.89637555830704e-13
0.0889096598952917,2.83392118240028e-13
0.0905642837944529,8.93043099671894e-13
0.0922497005259217,4.32676859613387e-13
0.0939664831495469,2.16982683472892e-13
0.0957152153899186,2.16184292090883e-13
0.097496491834841,8.84390834041872e-13
0.099310918137498,7.72809628290642e-13
0.101159111222383,1.0188483178618e-13
0.103041699495059,4.04382773400288e-13
0.104959323055823,5.83988686608543e-13
0.106912633917348,1.9834031280455e-13
0.108902296226373,5.58015897111845e-13
0.110928986489522,6.04018297317827e-13
0.112993393803322,2.35133884017742e-13
0.115096220088503,5.84364951158622e-13
0.11723818032866,2.66232251325976e-13
0.119420002813353,3.74297635890366e-13
0.121642429385737,2.83958188516044e-13
0.123906215694792,5.22431708192795e-13
0.126212131452255,3.11116901494666e-13
0.12856096069433,2.49907425179831e-13
0.130953502048267,1.64784271670671e-13
0.133390569003906,2.99060332548217e-13
0.135872990190271,1.03361816450728e-12
0.138401609657313,3.00348226035828e-13
0.140977287162897,1.29422721493904e-13
0.143600898465126,8.62015940354597e-13
0.146273335620113,2.77564279095263e-13
0.148995507285285,4.69719000351068e-13
0.15176833902834,9.14760255190583e-13
0.154592773641948,1.48202083417859e-12
0.157469771464309,7.0414840984796e-13
0.160400310705682,3.32814648714419e-13
0.163385387780986,1.47323224392845e-13
0.16642601764859,5.49330741558605e-13
0.169523234155412,1.51713597444771e-13
0.172678090388436,2.46002008616946e-13
0.175891659032773,3.23494272010682e-13
0.17916503273639,5.35161449914716e-13
0.182499324481615,2.49702118056505e-13
0.185895667963569,5.12669582829862e-13
0.18935521797563,2.00945267725431e-13
0.192879150802078,1.3925983596688e-13
0.196468664618044,3.04786482268694e-13
0.200124979896904,1.87021015747728e-13
0.203849339825246,5.20036541364914e-13
0.207643010725577,1.93091839098894e-13
0.211507282486879,2.01154627388528e-13
0.215443469003188,6.8561564382756e-13
0.219452908620332,1.99703737883394e-13
0.22353696459098,6.14991848762327e-13
0.227697025538168,3.29579565569101e-13
0.231934505927443,5.8385068639956e-13
0.236250846547795,3.36734057617174e-13
0.240647515001543,1.11785338608656e-13
0.245126006203334,5.68705899323799e-13
0.249687842888433,1.756422613233e-13
0.254334576130465,1.13716937153729e-13
0.259067785868801,1.10688650969836e-12
0.263889081445751,3.32036753766427e-13
0.268800102153761,3.27445261987529e-13
0.273802517792786,6.76178497224244e-13
0.278898029238044,5.11912966994502e-13
0.28408836901833,2.13801410270698e-13
0.289375301905095,4.92227443324221e-13
0.294760625512486,3.11970195063207e-13
0.300246170908555,4.14375393564071e-13
0.305833803237843,3.90530687565735e-13
0.311525422355548,6.75124844337721e-13
0.317322963473498,2.03785957312611e-13
0.323228397818138,7.79994735174555e-13
0.329243733300777,3.65583713450956e-13
0.335371015200293,9.49319959117908e-13
0.341612326858552,3.09144457165654e-13
0.34796979038877,4.98324967460724e-13
0.354445567397044,5.83936870570269e-13
0.361041859717334,2.1834494910382e-13
0.367760910160103,5.37861071300023e-13
0.374605003274899,8.99591889194372e-14
0.381576466127125,2.25314954038323e-13
0.388677669089267,9.45476376896115e-13
0.395911026646846,3.36835756143121e-13
0.403278998219371,5.35928054029362e-13
0.410784088996564,4.3824918208911e-13
0.418428850790158,3.81820620063683e-13
0.426215882901533,3.04896221307787e-13
0.434147833005509,1.17655249513857e-12
0.44222739805059,9.62085551507019e-13
0.450457325175945,1.02274241246749e-12
0.458840412645476,8.14694999577547e-13
0.467379510799246,2.80286905675567e-13
0.476077523022637,5.91258470334747e-13
0.484937406733523,1.01738097772713e-12
0.493962174387832,3.43630646979744e-13
0.503154894503806,9.42409813547097e-13
0.512518692705333,3.49468344416783e-13
0.522056752784698,4.97691576015918e-13
0.531772317785097,8.73323181133674e-13
0.541668691103315,2.61292661530853e-13
0.551749237612913,1.38271681328662e-12
0.562017384808319,1.09080420100603e-12
0.572476623970218,1.74119608115995e-13
0.583130511352622,3.89974627743149e-13
0.593982669392036,4.17626106975882e-13
0.605036787939122,1.4655624039283e-13
0.616296625513294,5.1797618557743e-13
0.62776601058065,4.84543377954158e-13
0.639448842855694,1.08352600006259e-12
0.651349094627281,7.39138365988371e-13
0.663470812109235,4.52293941700715e-13
0.675818116816111,2.09926673644391e-13
0.68839520696455,1.651475029724e-13
0.701206358900718,3.51358890655744e-13
0.714255928554313,3.45694889457177e-13
0.727548352919623,2.59997335772987e-13
0.741088151564157,2.02898819863712e-13
0.754879928165343,1.67391038675107e-13
0.768928372075831,1.31108416162086e-12
0.78323825991792,4.07952770630532e-13
0.797814457207663,7.29769744772489e-13
0.812661920009195,1.58009167691735e-13
0.827785696619847,1.98924344411294e-13
0.843190929286625,6.68501559236363e-13
0.858882855954626,8.33052275015243e-13
0.874866812047991,8.75229933292746e-13
0.89114823228402,1.56918818076161e-13
0.907732652521022,7.46511143540845e-13
0.924625711640573,6.73452045499538e-13
0.941833153464796,1.12219237365322e-12
0.959360828709315,1.6185438437222e-12
0.977214696972572,9.94570769221355e-13
0.995400828762152,1.03256748794723e-12
1.01392540755881,2.84773122682726e-13
1.03279473191895,1.15708873853121e-12
1.05201521761616,8.22346145021114e-13
1.07159339982267,6.06237663331977e-13
1.09153593533139,5.33439408279669e-13
1.11184960481927,2.80300036063469e-13
1.13254131515281,1.16327755117638e-12
1.15361810173648,9.01695638827454e-13
1.17508713090481,2.94722893488388e-13
1.19695570235904,6.1216847977777e-13
1.21923125164911,6.76090400607495e-13
1.24192135270178,8.73626799566685e-13
1.2650337203959,1.31719539136251e-12
1.28857621318552,1.5811460862277e-12
1.31255683577184,1.00494173407179e-12
1.33698374182495,4.40932479879504e-13
1.36186523675608,1.17974493603792e-12
1.38720978054162,9.46963845956334e-13
1.41302599059953,3.58801712051593e-13
1.43932264471941,1.35503882138524e-12
1.46610868404698,8.9050203909233e-13
1.49339321612425,6.89776822090448e-13
1.5211855179861,9.12874433466246e-13
1.54949503931463,1.00424157408093e-12
1.57833140565212,7.10408492110397e-13
1.60770442167382,1.31094672790779e-12
1.63762407452169,6.99878730573789e-13
1.66810053720006,5.0900293781751e-13
1.69914417203463,7.80111292937945e-13
1.73076553419572,6.64128899826298e-13
1.7629753752872,1.19386993637035e-12
1.7957846470021,1.01058846168321e-12
1.82920450484629,8.88699625383738e-13
1.86324631193156,5.869634189082e-13
1.8979216428391,6.86395490899249e-13
1.93324228755505,8.24098919469897e-13
1.96922025547917,1.58766500547095e-12
2.00586777950823,1.34362118167228e-12
2.04319732019527,9.34803635424088e-13
2.08122156998634,6.11047030861818e-13
2.11995345753607,1.37933141780343e-12
2.15940615210357,1.33022296887652e-12
2.19959306803007,1.33417037853393e-12
2.24052786930002,1.8238976847129e-12
2.2822244741869,1.52618922768086e-12
2.32469705998565,2.34240529608755e-12
2.36796006783308,7.91499810201815e-13
2.41202820761801,1.57338180466693e-12
2.45691646298279,1.8772993599842e-12
2.50264009641792,1.94403987090226e-12
2.54921465445143,2.08230699552722e-12
2.59665597293487,2.47831803320417e-12
2.64498018242772,1.00427698061929e-12
2.69420371368188,5.61668421749373e-13
2.74434330322836,2.25550321657814e-12
2.79541599906786,9.75365096048492e-13
2.84743916646725,5.08382045190549e-13
2.90043049386399,1.51717521838565e-12
2.95440799888038,8.53527125380946e-13
3.00939003444972,8.04532752443027e-13
3.06539529505653,7.68661050001541e-13
3.12244282309286,1.29930416828456e-12
3.18055201533292,1.65498160713657e-12
3.2397426295282,2.07615390830714e-12
3.30003479112528,7.84977891228898e-13
3.36144900010877,1.73667233461438e-12
3.42400613797143,1.49338069095784e-12
3.48772747481418,5.44825981388408e-13
3.55263467657814,1.91742974863714e-12
3.61874981241128,9.1197418748249e-13
3.68609536217216,2.35645333664557e-12
3.75469422407334,3.42964173871005e-12
3.824569722467,2.34568548618873e-12
3.8957456157755,2.04725886475856e-12
3.96824610456948,6.10074052457339e-13
4.04209583979631,2.54875796656571e-12
4.11731993116168,1.68637821848027e-12
4.19394395566719,1.20643698382175e-12
4.27199396630678,1.71265902830307e-12
4.35149650092505,9.69879755254262e-13
4.4324785912404,7.61343765805812e-13
4.5149677720361,6.63497310011362e-13
4.59899209052244,1.09998750063968e-12
4.68458011587304,6.33700799523444e-13
4.77176094893874,1.10208417909657e-12
4.86056423214214,1.22286722595773e-12
4.95102015955635,1.0557947372575e-12
5.04315948717136,1.57511102821895e-12
5.13701354335134,6.34588968021679e-13
5.23261423948666,2.41023813501053e-12
5.32999408084409,1.07149131595582e-12
5.42918617761894,7.77410281987752e-13
5.5302242561929,1.3273488335589e-12
5.63314267060135,2.95568063270339e-12
5.73797641421414,2.69642241891945e-12
5.84476113163364,2.10681416534113e-12
5.95353313081437,4.09296223964716e-12
6.06432939540806,2.19611335062514e-12
6.17718759733849,1.52846130124572e-12
6.29214610961035,1.24928725692526e-12
6.40924401935646,1.03184801463933e-12
6.52852114112785,4.4057173847482e-12
6.65001803043112,2.16613343794102e-12
6.77377599751775,4.54348094904875e-12
6.89983712143002,4.46868591793167e-12
7.02824426430835,2.43926337460535e-12
7.15904108596489,4.97997142103901e-12
7.29227205872831,1.94798813407319e-12
7.42798248256491,1.11906457555256e-12
7.56621850048106,2.89761064825695e-12
7.7070271142123,3.61336476320428e-12
7.85045620020451,2.91933346743204e-12
7.99655452589235,2.63740543527444e-12
8.14537176628074,3.58950353755819e-12
8.29695852083491,2.15625104417233e-12
8.45136633068472,3.95502310578343e-12
8.60864769614924,4.33058802230344e-12
8.76885609458743,2.32858721949321e-12
8.93204599858096,5.27996132872387e-12
9.09827289445557,2.59497240560931e-12
9.26759330114688,5.58411672263835e-12
9.4400647894176,4.12523857490512e-12
9.6157460014321,8.63070764003026e-12
9.79469667069539,6.86341056785255e-12
9.97697764236321,5.59340737673823e-12
10.16265089393,3.14343274940077e-12
10.3517795563018,5.94472083764756e-12
10.5444279352617,2.45985406597963e-12
10.7406615333343,3.41816635382115e-12
10.9405470720574,3.25396192340153e-12
11.1441525146679,4.99304117452792e-12
11.35154708921,7.7515649398105e-12
11.5628013120738,4.33282152873068e-12
11.7779870119712,7.47314710135887e-12
11.9971773543589,3.27749064446381e-12
12.2204468663149,2.75379018153562e-12
12.4478714618791,2.8005226255041e-12
12.6795284678643,7.42032392373646e-12
12.9154966501488,5.26360599495889e-12
13.1558562404571,5.21130446018208e-12
13.4006889636395,3.94996676361215e-12
13.6500780654601,8.5312500021463e-12
13.9041083409007,9.44552178200232e-12
14.162866162992,1.21501963463367e-11
14.4264395121816,4.76450553796827e-12
14.6949180062482,1.01181124135261e-11
14.9683929307726,5.79681805986934e-12
15.2469572701757,6.40885919906515e-12
15.5307057393346,1.01454792980873e-11
15.819734815786,6.91297825406513e-12
16.1141427725302,7.32113487551619e-12
16.4140297114447,7.5443646061475e-12
16.7194975973199,7.50998806407848e-12
17.0306502925284,1.04492471222525e-11
17.3475935923393,4.73769584808467e-12
17.6704352608895,8.74000678638208e-12
17.9992850678248,8.61049329933315e-12
18.3342548256229,3.72623644102689e-12
18.6754584276108,6.72878302956094e-12
19.0230118866895,9.28308427251158e-12
19.3770333747799,9.4741850828206e-12
19.7376432630026,9.94962284367288e-12
20.104964162605,9.51638998532267e-12
20.4791209666509,1.38992948022912e-11
20.860240892485,1.00220947028527e-11
21.2484535249888,8.13746553333036e-12
21.6438908606402,1.42229188695052e-11
22.0466873523941,1.27430470255988e-11
22.4569799553978,5.30762403633533e-12
22.874908173557,6.81553866522009e-12
23.3006141069692,8.75422838015443e-12
23.7342425002387,5.67477001351951e-12
24.1759407916913,6.13280182866239e-12
24.6258591635055,1.43882305188554e-11
25.0841505927754,4.68227562490494e-12
25.5509709035251,8.02022973928229e-12
26.02647881969,1.43402901011195e-11
26.5108360190854,4.82296083196313e-12
27.0042071883778,1.30241477286688e-11
27.5067600790807,1.33430039762176e-11
28.018665564592,7.19119366741733e-12
28.5400976982924,9.55497464371215e-12
29.0712337727258,1.4485882038796e-11
29.6122543798804,9.03092803909862e-12
30.163343472592,1.18595118375273e-11
30.72468842709,1.55610207175445e-11
31.2964801067075,1.13030388215921e-11
31.8789129267764,1.03393049896273e-11
32.4721849207313,1.44506478993358e-11
33.0764978074424,5.97185207863998e-12
33.6920570598027,1.08563275088537e-11
34.3190719745904,1.27056921750618e-11
34.9577557436327,5.36128224313313e-12
35.6083255262928,1.04694361987574e-11
36.2710025233065,1.78444932430882e-11
36.946012051993,6.35740127385503e-12
37.6335836228653,1.04778764422e-11
38.333951017666,1.76839414142405e-11
39.0473523688556,9.30843905642409e-12
39.7740302405804,1.40748391537971e-11
40.5142317111465,6.80507647695148e-12
41.2682084570295,2.13107739116405e-11
42.0362168384471,1.77346476330562e-11
42.8185179865242,6.59463604732932e-12
43.6153778920801,1.37106764072394e-11
44.4270674960688,1.51583196836208e-11
45.2538627817017,3.04847757547277e-11
46.0960448682843,4.36444092726158e-12
46.9539001068006,1.1090003743875e-11
47.8277201772749,7.56858232279791e-12
48.7178021879463,1.03661341133794e-11
49.6244487762891,1.05680831926787e-11
50.5479682119124,2.86373717622579e-11
51.488674501375,2.04840688399319e-11
52.4468874949512,2.97851375291756e-11
53.4229329953835,1.0627201964772e-11
54.4171428686589,1.07318053760728e-11
55.4298551568466,1.90869056590054e-11
56.4614141930367,1.51701366070061e-11
57.5121707184161,3.4795600963951e-11
58.5824820015254,9.88846177566177e-12
59.6727119597331,2.14747699304421e-11
60.7832312829724,1.89615244609809e-11
61.9144175597785,1.24810263723241e-11
63.0666554056741,1.58665407594297e-11
64.2403365939419,3.77775118572151e-11
65.4358601888323,2.75565691995879e-11
66.6536326812492,8.37142338068556e-12
67.8940681269611,1.02477798361852e-11
69.1575882873853,1.20067744426261e-11
70.4446227729904,3.32124131932676e-11
71.7556091893692,3.66418204245414e-11
73.0909932860292,2.64241383266932e-11
74.4512291079514,1.69900177108357e-11
75.8367791499719,4.07756901183084e-11
77.248114514034,2.77980026030781e-11
78.6857150693684,3.02008529392589e-11
80.1500696156541,3.03126413219147e-11
81.6416760492147,4.16383821853718e-11
83.1610415323096,1.92521836741876e-11
84.708682665574,4.33681635366412e-11
86.2851256636689,1.8886400692455e-11
87.8909065341996,3.78775676888989e-11
89.526571259964,4.48782512487531e-11
91.192675984593,5.3088141532074e-11
92.889787201645,2.12367933697476e-11
94.6184819472199,3.16576812569088e-11
96.379347996158,2.62233450486989e-11
98.1729840618884,4.42075242942105e-11
100,4.23144237904324e-11


==> img/DataCSV/ParTB/Input3/Input3.csv <==
x1,y1
1e-06,4.74407192719538e-15
1.01861017015598e-06,8.86486363719456e-15
1.03756667874518e-06,1.03430701789274e-14
1.0568759711848e-06,4.09036824777255e-15
1.07654461284232e-06,6.86056016983236e-15
1.09657929126781e-06,8.36978147474486e-15
1.11698681846782e-06,1.55091064712255e-14
1.13777413322149e-06,1.54613265872513e-14
1.15894830343981e-06,1.37137931486742e-14
1.18051652856881e-06,1.04729257732561e-14
1.20248614203741e-06,1.30798945139244e-14
1.22486461375093e-06,1.55667238346393e-14
1.24765955263087e-06,1.67676266022435e-14
1.27087870920206e-06,2.06059333438104e-14
1.29452997822792e-06,1.86420770286443e-14
1.31862140139475e-06,2.56821518531059e-14
1.34316117004602e-06,1.95220676902258e-14
1.36815762796747e-06,2.3932291754867e-14
1.39361927422414e-06,2.84075013209294e-14
1.4195547660501e-06,2.85358799786061e-14
1.44597292179202e-06,2.85014119062028e-14
1.4728827239075e-06,3.24265864361414e-14
1.50029332201922e-06,3.16406921088498e-14
1.52821403602587e-06,2.9957499867482e-14
1.55665435927106e-06,3.44029170435468e-14
1.58562396177114e-06,3.1861587811981e-14
1.61513269350309e-06,5.04574466440192e-14
1.64519058775366e-06,3.57473103105017e-14
1.67580786453077e-06,3.56433043715888e-14
1.70699493403841e-06,4.58950452555319e-14
1.73876240021625e-06,4.64900665877043e-14
1.77112106434509e-06,4.67767495636107e-14
1.80408192871938e-06,4.38680379902347e-14
1.83765620038817e-06,5.0570416703092e-14
1.87185529496558e-06,5.38738891259577e-14
1.90669084051225e-06,5.46531071270147e-14
1.94217468148902e-06,5.04033051782478e-14
1.97831888278416e-06,5.14199445821449e-14
2.01513573381556e-06,5.61184152154896e-14
2.05263775270925e-06,5.84634880634629e-14
2.09083769055575e-06,6.11131255336061e-14
2.12974853574552e-06,5.51036756706969e-14
2.16938351838519e-06,5.92226294117716e-14
2.2097561147959e-06,5.73481563269524e-14
2.25088005209546e-06,7.06764100501751e-14
2.29276931286565e-06,5.96713047175663e-14
2.33543813990648e-06,6.81611550511477e-14
2.3789010410789e-06,7.21145476489808e-14
2.4231727942376e-06,6.77890426440048e-14
2.46826845225569e-06,7.07841486632767e-14
2.5142033481428e-06,7.41363525782777e-14
2.56099310025846e-06,7.5331902913651e-14
2.60865361762255e-06,8.42557301591445e-14
2.65720110532451e-06,7.40240598417871e-14
2.70665207003324e-06,8.26318818170611e-14
2.75702332560958e-06,8.71283250264826e-14
2.80833199882317e-06,8.24018098296541e-14
2.86059553517574e-06,9.13672226893195e-14
2.91383170483279e-06,8.59080293016253e-14
2.9680586086656e-06,9.05579738823994e-14
3.02329468440578e-06,8.68608034311816e-14
3.07955871291422e-06,9.70060795304541e-14
3.13686982456688e-06,9.82432312859358e-14
3.19524750575921e-06,8.67357670209326e-14
3.25471160553185e-06,9.16166296091926e-14
3.31528234231942e-06,1.05679831254227e-13
3.37698031082509e-06,1.03179410543595e-13
3.43982648902293e-06,1.13334387427299e-13
3.50384224529068e-06,1.02773369568707e-13
3.56904934567523e-06,1.08370532577714e-13
3.63546996129332e-06,1.06191302148287e-13
3.70312667586992e-06,1.05996702553394e-13
3.772042493417e-06,1.08280700472903e-13
3.84224084605506e-06,1.05134582784958e-13
3.91374560198038e-06,1.2117477739003e-13
3.98658107358044e-06,1.17363235352264e-13
4.06077202570037e-06,1.17850790875119e-13
4.13634368406328e-06,1.24560629819039e-13
4.21332174384729e-06,1.22465656347252e-13
4.29173237842216e-06,1.17290954744465e-13
4.3716022482485e-06,1.28512825298047e-13
4.45295850994266e-06,1.17168290866897e-13
4.53582882551019e-06,1.16977464344415e-13
4.62024137175131e-06,1.23282191869585e-13
4.70622484984128e-06,1.23903475222918e-13
4.79380849508911e-06,1.3078226010155e-13
4.88302208687788e-06,1.2517913910357e-13
4.97389595879007e-06,1.31227875651231e-13
5.06646100892127e-06,1.34999972574852e-13
5.16074871038591e-06,1.39362017233665e-13
5.25679112201842e-06,1.31814195801849e-13
5.35462089927361e-06,1.38227316106431e-13
5.45427130532984e-06,1.35670371582246e-13
5.55577622239888e-06,1.24828468898945e-13
5.65917016324624e-06,1.43330307908771e-13
5.76448828292587e-06,1.35892229547423e-13
5.87176639073326e-06,1.53988274855137e-13
5.98104096238094e-06,1.56796727509895e-13
6.09234915240071e-06,1.48023336840263e-13
6.2057288067765e-06,1.42853072518142e-13
6.32121847581245e-06,1.40463056522243e-13
6.43885742724043e-06,1.54408064036497e-13
6.55868565957144e-06,1.58298039869796e-13
6.68074391569561e-06,1.47031150739296e-13
6.80507369673521e-06,1.55672549867107e-13
6.9317172761554e-06,1.56859508500615e-13
7.06071771413778e-06,1.49379225043839e-13
7.19211887222119e-06,1.71299808141874e-13
7.32596542821523e-06,1.55740747751942e-13
7.46230289139111e-06,1.5577956102751e-13
7.60117761795532e-06,1.68789903299469e-13
7.74263682681128e-06,1.62319902354092e-13
7.88672861561416e-06,1.61654013665508e-13
8.03350197712473e-06,1.69911042404134e-13
8.18300681586739e-06,1.62397048361028e-13
8.33529396509819e-06,1.62354428601435e-13
8.49041520408876e-06,1.67337117566948e-13
8.64842327573173e-06,1.66353860746885e-13
8.80937190447399e-06,1.70695876561081e-13
8.97331581458352e-06,1.80779316151744e-13
9.14031074875622e-06,1.78847872963551e-13
9.31041348706909e-06,1.81445990096745e-13
9.48368186628593e-06,1.61913767697741e-13
9.66017479952265e-06,1.8232032449967e-13
9.83995229627823e-06,1.79090038746501e-13
1.00230754828386e-05,1.95940798966286e-13
1.02096066230605e-05,1.99282145920089e-13
1.03996091395412e-05,1.69038315297597e-13
1.05931476351837e-05,1.7275054791943e-13
1.07902879151618e-05,1.75510581466059e-13
1.0991097009295e-05,1.99975386345251e-13
1.11956431948388e-05,1.86826762025182e-13
1.14039960197003e-05,2.0664812496624e-13
1.1616226326085e-05,1.85167567535867e-13
1.18324062745838e-05,1.89671999755323e-13
1.20526093687084e-05,1.86592297350752e-13
1.22769104798836e-05,1.77527861148413e-13
1.25053858729039e-05,1.85817758451693e-13
1.27381132318648e-05,1.87980615618761e-13
1.29751716865759e-05,1.79954637656714e-13
1.3216641839466e-05,1.93341074938125e-13
1.34626057929891e-05,1.86924522036898e-13
1.37131471775395e-05,1.88194386210157e-13
1.39683511798874e-05,1.75374070481675e-13
1.42283045721435e-05,1.75585786337776e-13
1.44930957412622e-05,1.97037439697052e-13
1.47628147190939e-05,1.84747500657634e-13
1.50375532129974e-05,1.83479468086671e-13
1.53174046370208e-05,1.92192421079857e-13
1.56024641436637e-05,1.89101478604849e-13
1.58928286562298e-05,1.98219308541496e-13
1.6188596901782e-05,1.85601074065672e-13
1.64898694447106e-05,1.9790799315567e-13
1.67967487209265e-05,1.88047715200818e-13
1.71093390726901e-05,1.86105454743281e-13
1.74277467840892e-05,1.92660207570523e-13
1.77520801171764e-05,1.9732813713913e-13
1.80824493487795e-05,1.8483835388737e-13
1.84189668079971e-05,1.969078502403e-13
1.87617469143912e-05,2.19465412607956e-13
1.91109062168914e-05,1.99830795715764e-13
1.94665634334226e-05,2.01019833841115e-13
1.98288394912707e-05,1.92031437082054e-13
2.01978575681988e-05,2.03992516879436e-13
2.05737431343291e-05,1.83884340633594e-13
2.09566239948043e-05,1.87444058503761e-13
2.13466303332425e-05,1.96365783060526e-13
2.17438947560008e-05,2.0969727414971e-13
2.21485523372636e-05,1.88409546031615e-13
2.25607406649686e-05,1.89644417989541e-13
2.29805998875885e-05,1.77891584992666e-13
2.34082727617829e-05,1.70694076627501e-13
2.38439047009372e-05,1.97830396457744e-13
2.42876438246045e-05,1.74358134861207e-13
2.47396410088681e-05,1.76049042980577e-13
2.52000499376409e-05,1.83415519646521e-13
2.56690271549195e-05,1.78418877362875e-13
2.61467321180109e-05,1.76890012017561e-13
2.66333272517498e-05,1.75476769989574e-13
2.71289780037246e-05,1.59919816877976e-13
2.76338529005317e-05,1.67238643640514e-13
2.81481236050758e-05,1.74563608007106e-13
2.86719649749377e-05,1.60621028037174e-13
2.92055551218275e-05,1.84249649594753e-13
2.97490754721444e-05,1.77790108702227e-13
3.03027108286639e-05,1.76876436468627e-13
3.08666494333727e-05,1.67858309007454e-13
3.14410830314726e-05,1.87760631629011e-13
3.20262069365765e-05,1.73070554558815e-13
3.26222200971167e-05,1.82936980387101e-13
3.32293251639897e-05,1.84018826156859e-13
3.38477285594598e-05,1.60279078013252e-13
3.44776405473446e-05,1.6462245003914e-13
3.51192753045073e-05,1.79964181458982e-13
3.57728509936788e-05,1.61742736172265e-13
3.64385898376354e-05,1.70602677304332e-13
3.71167181947577e-05,1.47816335226327e-13
3.78074666359935e-05,1.98206783220204e-13
3.85110700232557e-05,1.52152990193942e-13
3.92277675892772e-05,2.55727235665381e-13
3.99578030189527e-05,1.75204116166659e-13
4.07014245321944e-05,1.59906622414375e-13
4.14588849683291e-05,1.64331681186541e-13
4.22304418720667e-05,1.29773014018836e-13
4.3016357581068e-05,1.87852363911246e-13
4.38168993151419e-05,1.53379839777528e-13
4.4632339267104e-05,1.69896259506192e-13
4.5462954695324e-05,1.78535071667595e-13
4.63090280179974e-05,1.93262952366733e-13
4.71708469091702e-05,1.8321875567324e-13
4.80487043965513e-05,1.59741745075145e-13
4.89428989611453e-05,1.76031179624806e-13
4.98537346387389e-05,1.72176925295645e-13
5.07815211232767e-05,1.41327004401658e-13
5.17265738721602e-05,1.2933704899174e-13
5.26892142135068e-05,1.71221768668119e-13
5.36697694554048e-05,1.55204574136302e-13
5.46685729972018e-05,1.66779487324449e-13
5.56859644428641e-05,1.40811857989338e-13
5.67222897164455e-05,1.65450480177034e-13
5.77779011797051e-05,1.27518228033092e-13
5.88531577519145e-05,1.83428834870408e-13
5.99484250318941e-05,1.30780291651834e-13
6.10640754223204e-05,1.51602175565385e-13
6.22004882563472e-05,1.39824069817682e-13
6.33580499265825e-05,1.29457320494304e-13
6.4537154016467e-05,1.5094513970581e-13
6.57382014340959e-05,1.43588452833207e-13
6.69616005485322e-05,1.08212727649562e-13
6.82077673286569e-05,1.11373479145178e-13
6.94771254846024e-05,1.31167433597652e-13
7.07701066118189e-05,1.54697715365085e-13
7.20871503378214e-05,1.51698954823261e-13
7.34287044716676e-05,1.36213008909827e-13
7.47952251562183e-05,1.10574134150304e-13
7.618717702323e-05,1.01727735597631e-13
7.76050333513357e-05,1.2449768449046e-13
7.90492762269642e-05,1.02967169220398e-13
8.05203967082547e-05,9.99190411967664e-14
8.20188949920221e-05,1.32138906497026e-13
8.35452805838287e-05,1.15490611558522e-13
8.51000724712225e-05,1.10810729467361e-13
8.66837993001977e-05,1.20201386996943e-13
8.82969995549408e-05,1.41819997142862e-13
8.99402217409205e-05,1.47855595547694e-13
9.16140245713852e-05,1.32777365961108e-13
9.33189771573324e-05,1.00627854225535e-13
9.50556592010119e-05,1.21018172712947e-13
9.68246611930311e-05,9.82634293148461e-14
9.86265846131283e-05,8.60479023024556e-14
0.000100462042134681,1.17495167756007e-13
0.000102331657833024,1.24711643044108e-13
0.00010423606739764,9.61558393441157e-14
0.0001061759183483,9.93622003750192e-14
0.000108151870255229,1.07254404334308e-13
0.000110164594963366,1.21443870799331e-13
0.000112214776820798,1.02550908648016e-13
0.000114303112911448,1.0349501936048e-13
0.000116430313292088,1.04830206341872e-13
0.000118597101233767,9.66479357337351e-14
0.000120804213467733,9.69564957120688e-14
0.000123052400435926,1.29153091959699e-13
0.00012534242654614,9.78726037359836e-14
0.000127675070431927,1.1660933757338e-13
0.000130051125217341,1.04999888287916e-13
0.000132471398786612,8.74890881074321e-14
0.000134936714058831,8.0811647434195e-14
0.000137447909267754,8.16308116139681e-14
0.00014000583824681,8.23076920493035e-14
0.000142611370719413,1.09158382186533e-13
0.000145265392594678,9.34083194685778e-14
0.00014796880626864,8.69764763825328e-14
0.000150722530931076,8.35102477799185e-14
0.000153527502878042,1.36978416343765e-13
0.000156384675830225,9.48819075294657e-14
0.000159295021257212,8.45071575385218e-14
0.000162259528707809,9.00206864630626e-14
0.00016527920614649,1.06615124092002e-13
0.00016835508029612,9.67641486369499e-14
0.000171488196987054,9.6469065833889e-14
0.000174679621512725,7.74441288097565e-14
0.000177930438991858,1.0943189317862e-13
0.000181241754737424,1.1231870867872e-13
0.000184614694632455,1.08592494029783e-13
0.000188050405512858,9.11355970845237e-14
0.000191550055557353,1.02861513583394e-13
0.000195114834684662,1.14787113106438e-13
0.000198745954958098,8.11754359803923e-14
0.00020244465099768,5.42524816378862e-14
0.000206212180399914,5.91918394297023e-14
0.000210049824165392,1.49688424645754e-13
0.000213958887134342,8.35720293178679e-14
0.000217940698430296,9.08809446842815e-14
0.000221996611911995,8.13229985936275e-14
0.000226128006633728,7.50953132850022e-14
0.000230336287314213,6.70322920402414e-14
0.000234622884814226,7.71861546202086e-14
0.000238989256623105,8.07022389098747e-14
0.000243436887354311,9.84284856900925e-14
0.000247967289250216,6.18401631827563e-14
0.000252582002696278,7.61725893959277e-14
0.000257282596744793,7.03093359789614e-14
0.000262070669648385,1.06266910776988e-13
0.000266947849403432,8.84397033536309e-14
0.000271915794303602,6.63581540233508e-14
0.000276976193503689,8.4778323099264e-14
0.000282130767593947,6.91869597269467e-14
0.000287381269185107,1.23923972215784e-13
0.000292729483504282,6.95872189721105e-14
0.000298177229001967,1.03163035899883e-13
0.000303726357970331,1.70543146059024e-13
0.000309378757173014,8.77198795196625e-14
0.000315136348486648,7.05388536761873e-14
0.000321001089554317,5.46458329635935e-14
0.000326974974451177,5.36796121344768e-14
0.000333060034362459,8.87777931271048e-14
0.000339258338274099,7.3643991947451e-14
0.000345571993676214,8.24447056440561e-14
0.000352003147279668,1.22762600772694e-13
0.000358553985745982,9.69025360833161e-14
0.000365226736430818,6.37656133905217e-14
0.000372023668141307,1.03823049564401e-13
0.000378947091907467,1.09447759546137e-13
0.000385999361767977,1.29058712828667e-13
0.000393182875570577,1.33001004417967e-13
0.000400500075787361,1.13815164061557e-13
0.000407953450345245,1.24644014444425e-13
0.000415545533471888,6.23128830858172e-14
0.000423278906557355,7.25213711403161e-14
0.000431156199031823,1.11965399145098e-13
0.000439180089259609,1.17395963203122e-13
0.000447353305449847,5.87005834085913e-14
0.000455678626584106,7.45720675698207e-14
0.000464158883361278,4.82757376036792e-14
0.000472796959160039,1.12258977335724e-13
0.000481595791019235,6.69250381017882e-14
0.000490558370636505,5.79715844819763e-14
0.000499687745385488,1.04078531124998e-13
0.000508987019351968,6.20287733190143e-14
0.000518459354389291,7.67427316976238e-14
0.000528107971193433,1.39029799836387e-13
0.00053793615039807,4.14479944507054e-14
0.000547947233690029,5.58787565987744e-14
0.000558144624945496,1.25601452212983e-13
0.000568531791387375,6.7594861568994e-14
0.000579112264764176,7.20693190846161e-14
0.00058988964255085,8.85407318865386e-14
0.000600867589171969,1.47349169858043e-13
0.00061204983724767,8.45638650445888e-14
0.000623440188862786,1.06767037354139e-13
0.000635042516859596,4.99463072097525e-14
0.000646860766154633,1.54392809497825e-13
0.000658898955079995,4.29974957310515e-14
0.000671161176749628,8.2522446860837e-14
0.000683651600451024,1.63339330920915e-13
0.000696374473062822,4.40981871073097e-14
0.0007093341204988,3.8696198276192e-14
0.000722534949178721,5.78003382323289e-14
0.000735981447526576,5.24114136078892e-14
0.000749678187496688,7.86960282000152e-14
0.000763629826128224,1.3569825232206e-13
0.000777841107128649,1.6987854231506e-13
0.000792316862486625,9.89122297493203e-14
0.000807062014114951,5.56796548937237e-14
0.000822081575524054,4.25121946328045e-14
0.000837380653526649,4.11297424294674e-14
0.000852964449974103,1.94901591830687e-13
0.000868838263525118,9.9580015885192e-14
0.000885007491447344,5.74307513067275e-14
0.000901477631452492,8.39210304283953e-14
0.000918254283565628,7.86379038035511e-14
0.000935343152029239,1.28461813146233e-13
0.000952750047242729,1.59956522151706e-13
0.000970480887738031,1.64763236986451e-13
0.000988541702191957,1.44905086665769e-13
0.00100693863147603,1.22388528641738e-13
0.00102567793074442,7.84905994079154e-14
0.0010447659715608,1.48923615195202e-13
0.00106420924406472,1.27157581842304e-13
0.00108401435917833,2.32262900313265e-13
0.00110418805085416,1.60832449635885e-13
0.00112473717836475,3.37363579128501e-14
0.00114566872863487,8.96968587187043e-14
0.00116698981861715,7.93089073720696e-14
0.0011887076977119,1.17384150879771e-13
0.00121082975023204,1.22080027605415e-13
0.00123336349791378,2.05923454569375e-13
0.00125631660247412,6.33717749903092e-14
0.00127969686821594,1.62572231455127e-13
0.00130351224468151,4.50431925926265e-14
0.00132777082935543,4.3536737597243e-14
0.00135248087041788,1.07666938939232e-13
0.00137765076954905,3.05071207130786e-14
0.00140328908478587,8.90829763558252e-14
0.00142940453343176,1.46296894904752e-13
0.00145600599502065,2.04437692253908e-13
0.0014831025143361,2.21596244032974e-13
0.00151070330448665,3.67681624515735e-14
0.00153881775003835,6.0813393035039e-14
0.00156745541020559,8.40619523434232e-14
0.00159662602210143,1.01171659444299e-13
0.00162633950404819,1.13720400177586e-13
0.00165660595894991,5.87322887359806e-14
0.00168743567772738,1.02445982914778e-13
0.00171883914281715,1.47621061414961e-13
0.00175082703173573,4.5901091125914e-14
0.00178341022071001,1.15470470019082e-13
0.00181659978837533,1.15718242694551e-13
0.0018504070195423,2.49745280477428e-14
0.0018848434090338,1.09026850237889e-13
0.00191992066559328,6.57365892514272e-14
0.00195565071586595,1.09909311799024e-13
0.00199204570845387,2.42533954560045e-14
0.00202911801804668,7.30875790167261e-14
0.00206688024962908,1.07143381722927e-13
0.00210534524276671,4.21245921222474e-14
0.00214452607597167,9.70083539214819e-14
0.00218443607114943,1.12341559323563e-13
0.00222508879812837,1.53313091420226e-13
0.00226649807927369,1.37036181136466e-13
0.00230867799418717,6.05693442488199e-14
0.00235164288449435,9.2710900845455e-14
0.00239540735872088,8.93097985356099e-14
0.00243998629725955,8.92608075423892e-14
0.0024853948574298,1.23600382043464e-13
0.00253164847863136,1.17580216429426e-13
0.0025787628875938,1.92749250995486e-13
0.00262675410372384,4.13173823056854e-14
0.00267563844455205,1.3222013269438e-14
0.00272543253128103,3.51017345692058e-14
0.0027761532944368,1.21009028650921e-13
0.00282781797962534,1.94417189270246e-13
0.0028804441533963,2.56070710243715e-13
0.00293404970921579,2.53338247994891e-14
0.00298865287355038,2.83968490284899e-14
0.0030442722120643,1.08009102152373e-13
0.00310092663593193,1.59213675080391e-14
0.00315863540826782,9.25374431076828e-14
0.00321741815067637,2.54738182674412e-14
0.00327729484992338,1.04002928474003e-13
0.00333828586473176,1.14788557919592e-13
0.00340041193270371,1.52474831085936e-13
0.00346369417737173,1.30790718494872e-13
0.00352815411538088,2.23357980308557e-13
0.00359381366380463,2.13918276887821e-13
0.0036606951475969,1.63396429354888e-13
0.00372882130718283,1.57849724990649e-13
0.00379821530619074,1.83241029844068e-13
0.00386890073932798,6.99468569868849e-14
0.00394090164040345,1.02243546421684e-13
0.00401424249049932,1.19653335129752e-13
0.00408894822629486,2.10594960445546e-14
0.00416504424854518,1.49631375994731e-13
0.00424255643071778,1.6602247837369e-13
0.00432151112778977,1.45048439007559e-13
0.00440193518520887,6.6024921271342e-14
0.00448385594802119,3.72653641909976e-14
0.00456730127016875,9.41818717902997e-14
0.00465229952396019,1.46385753817769e-13
0.00473887960971766,8.08198726338858e-14
0.00482707096560318,4.71584756327643e-14
0.00491690357762803,9.4592060242726e-14
0.00500840798984821,1.30196814914887e-13
0.00510161531474983,2.52171194775341e-13
0.00519655724382766,8.77992233537308e-14
0.00529326605836056,1.73589864535962e-13
0.0053917746403875,6.69623921062027e-14
0.00549211648388779,1.119833075601e-13
0.00559432570616938,5.23945623597266e-14
0.00569843705946914,1.39883834933884e-13
0.00580448594276898,1.64766229201561e-13
0.00591250841383188,9.51136170312902e-14
0.00602254120146193,1.30094615609912e-13
0.00613462171799251,8.42474561914681e-14
0.00624878807200689,1.5829480158408e-14
0.00636507908129557,1.57590651072364e-13
0.00648353428605472,6.1774184574981e-14
0.00660419396233031,2.23751580450129e-13
0.00672709913571234,4.26795496133315e-14
0.00685229159528406,8.17868738444049e-14
0.00697981390783066,2.95374424142743e-14
0.00710970943231243,1.93026335812944e-13
0.00724202233460731,3.29071254584226e-14
0.00737679760252773,1.5595827391713e-13
0.00751408106111697,4.09961806328984e-14
0.00765391938823015,1.56895980888915e-13
0.00779636013040524,2.17301659710904e-13
0.00794145171902934,5.16008238252583e-14
0.00808924348680594,6.7295443473913e-14
0.00823978568452852,1.16584403799333e-14
0.00839312949816636,3.58047545399581e-14
0.00854932706626838,8.54643537797141e-14
0.00870843149769072,1.01199147662105e-13
0.0088704968896544,1.07578310123609e-13
0.00903557834613893,2.18602671568972e-13
0.00920373199661822,1.53094772714699e-13
0.00937501501514529,8.97940387452416e-14
0.00954948563979197,5.79386330056252e-14
0.00972720319245054,2.07558098017898e-13
0.0099082280990038,5.88575924215983e-14
0.0100926219098705,2.11421479825576e-13
0.0102804473209331,1.4872839290957e-13
0.0104717681948552,3.08174524368875e-14
0.0106666495827954,3.48337903124356e-14
0.0108651577465254,7.02670208621432e-14
0.0110673601809597,9.20847555493e-14
0.0112733256371049,1.56248245472772e-13
0.0114831241454351,8.8100484749522e-14
0.0116968270397038,6.7564173855326e-14
0.0119145069811977,1.55155926734128e-13
0.0121362379834424,1.52057836970311e-13
0.0123620954373677,1.78498276091885e-13
0.0125921561369415,8.66251772948707e-14
0.0128264983052806,8.53711630998336e-14
0.0130652016212472,2.08842249856529e-13
0.0133083472465408,1.02033431875616e-13
0.0135560178532937,9.78079958630887e-14
0.0138082976521809,3.08945269113718e-14
0.0140652724210524,1.92296096053245e-13
0.0143270295340983,4.72200199946117e-14
0.0145936579915576,2.08668426018874e-13
0.0148652484499786,3.12437488748348e-14
0.0151418932530435,1.01675443822095e-13
0.0154236864629663,5.25369322995172e-14
0.0157107238924745,1.02793555187644e-13
0.016003103137387,1.57715255263656e-13
0.0163009236097974,2.6888139527566e-14
0.0166042865718753,1.18714497565255e-13
0.0169132951702965,1.04439185652173e-13
0.0172280544713139,1.54738192794233e-13
0.0175486714964815,1.08317051589381e-13
0.0178752552590424,9.95289452729402e-14
0.0182079168009946,1.48867439759704e-13
0.018546769230847,1.04220071858739e-13
0.0188919277620767,4.52178158174039e-14
0.0192435097523033,2.0616886324971e-13
0.0196016347431919,1.20367204239985e-13
0.0199664245010979,4.60924662597892e-14
0.0203380030584698,1.309930768007e-13
0.0207164967560207,1.97733608100192e-13
0.021102034285686,1.39202066755394e-13
0.0214947467343798,7.51586136482608e-14
0.0218947676285662,7.32883381205787e-14
0.0223022329796594,5.34676360537842e-14
0.0227172813302691,2.34052720174614e-14
0.0231400538013065,5.63993769436468e-14
0.0235706941399673,8.75672335217493e-14
0.0240093487686065,1.59328226238267e-13
0.0244561668345244,1.5424514644416e-13
0.0249113002606779,4.40303984574001e-14
0.0253749037973357,1.46346541122905e-13
0.0258471350746956,2.15974772518048e-13
0.0263281546564802,1.434957041547e-13
0.0268181260945301,1.40322170694642e-13
0.0273172159844138,4.95107857027306e-14
0.0278255940220713,6.40925200624786e-14
0.0283434330615131,1.05020236766158e-13
0.0288709091735923,2.31936632543215e-13
0.0294082017058706,4.4931406462873e-14
0.0299554933435982,5.61709172597475e-14
0.0305129701718287,6.19222316887992e-14
0.0310808217386906,4.19446613028002e-14
0.0316592411198352,1.43422996138339e-13
0.0322484249840844,3.85033972986342e-14
0.0328485736603005,3.04822859534034e-14
0.0334598912054997,1.30784128598485e-13
0.0340825854742345,2.19756165071143e-13
0.0347168681892656,1.72010397253382e-13
0.0353629550135504,2.66560937163015e-13
0.0360210656235707,8.72828635761916e-14
0.0366914237840249,3.27741258427022e-14
0.0373742574239106,1.61270559124637e-13
0.0380697987140228,1.62574225922713e-13
0.0387782841458945,4.55034915288328e-14
0.0394999546122065,3.09658153516109e-14
0.0402350554886929,3.13829595409053e-14
0.0409838367175726,1.40455640370234e-13
0.0417465528925313,1.26050207029076e-13
0.0425234633452868,3.90366556321338e-14
0.043314832233764,7.53081046542114e-14
0.0441209286319119,3.1429295821056e-14
0.0449420266211914,1.68142601170027e-13
0.0457784053837662,1.14500168365667e-13
0.0466303492974273,1.61166071971887e-13
0.047498148032285,3.64751422825347e-14
0.0483820966492596,9.02869467053257e-14
0.0492824957004051,1.4435767446244e-13
0.0501996513311008,2.23915671310574e-13
0.0511338753841432,1.99968200772081e-13
0.0520854855057767,4.42545476383329e-14
0.0530548052536957,6.12457987090463e-14
0.0540421642070592,1.40428622977719e-13
0.0550478980785497,4.57491841873679e-14
0.0560723488285203,1.45169241354595e-13
0.0571158647812643,4.02292166661244e-14
0.0581788007434494,6.80552618448279e-14
0.0592615181247555,1.38248231530537e-13
0.0603643850607586,2.68729328266203e-14
0.0614877765381003,1.16777134486758e-13
0.0626320745219869,1.1837617006273e-13
0.0637976680860628,1.13270942003411e-13
0.0649849535446989,1.16924060235237e-13
0.0661943345877439,9.98598477383082e-14
0.0674262224177835,5.26325510194162e-14
0.0686810358899531,1.92726389951786e-13
0.0699592016543538,7.15466794234678e-14
0.0712611543011175,5.98625248349347e-14
0.0725873365081725,1.4058469939799e-13
0.0739381991917587,1.9187437120598e-13
0.0753142016597438,2.12056164132628e-13
0.076715811767793,1.8308928527168e-14
0.0781435060784454,1.61566701945604e-13
0.0795977700231498,4.93680120564215e-14
0.0810790980673169,7.80516062044701e-14
0.0825879938784427,1.52922333072486e-13
0.0841249704973612,1.19789924068478e-13
0.0856905505126835,6.45623022014745e-14
0.0872852662384837,7.86194726849795e-14
0.0889096598952917,5.01731805530867e-14
0.0905642837944529,6.72645852505896e-14
0.0922497005259217,1.79730459679478e-13
0.0939664831495469,1.27204567966957e-13
0.0957152153899186,3.86953428833844e-14
0.097496491834841,5.22352554048801e-14
0.099310918137498,6.77528268551198e-14
0.101159111222383,5.26909761126338e-14
0.103041699495059,1.33823395126279e-13
0.104959323055823,6.45931412838595e-14
0.106912633917348,1.77941937264436e-13
0.108902296226373,4.04514640943458e-14
0.110928986489522,8.06084110414504e-14
0.112993393803322,1.63673276621237e-13
0.115096220088503,2.30977631221548e-13
0.11723818032866,1.27361474174459e-13
0.119420002813353,8.60852082777553e-14
0.121642429385737,8.88263398143929e-14
0.123906215694792,8.93822275052846e-14
0.126212131452255,4.26259923620832e-14
0.12856096069433,5.0859531146536e-14
0.130953502048267,5.78104943948817e-14
0.133390569003906,6.24819711116815e-14
0.135872990190271,8.0902582710875e-14
0.138401609657313,1.72133712993172e-14
0.140977287162897,1.31772731808322e-13
0.143600898465126,4.54292565995611e-14
0.146273335620113,5.85932851280219e-14
0.148995507285285,1.68467528501691e-13
0.15176833902834,1.31523219001335e-13
0.154592773641948,2.3539934742229e-14
0.157469771464309,5.90494274531624e-14
0.160400310705682,8.84766101403081e-14
0.163385387780986,1.38366479882168e-13
0.16642601764859,6.15008086545125e-14
0.169523234155412,1.15607121840086e-13
0.172678090388436,2.00389282890302e-13
0.175891659032773,4.43329349527494e-14
0.17916503273639,2.13252871572022e-13
0.182499324481615,1.3418763947307e-13
0.185895667963569,2.36402006385904e-13
0.18935521797563,3.25722229746902e-14
0.192879150802078,9.83870810984668e-14
0.196468664618044,3.60888189448978e-14
0.200124979896904,6.46806865460957e-14
0.203849339825246,3.11919708373942e-14
0.207643010725577,2.8041658117006e-14
0.211507282486879,4.71155558462755e-14
0.215443469003188,7.38338919862833e-14
0.219452908620332,1.41919544586059e-13
0.22353696459098,5.06457276587016e-14
0.227697025538168,1.39133827262502e-13
0.231934505927443,8.65501319895559e-14
0.236250846547795,8.26814741045329e-14
0.240647515001543,8.06407041223431e-14
0.245126006203334,1.39501980583103e-13
0.249687842888433,7.14077518783596e-14
0.254334576130465,1.33113908994687e-13
0.259067785868801,1.10987046480942e-13
0.263889081445751,1.45236715393342e-13
0.268800102153761,9.33854198854118e-14
0.273802517792786,1.37646712237043e-13
0.278898029238044,1.20658819286576e-13
0.28408836901833,6.12311076426241e-14
0.289375301905095,1.56279068645766e-13
0.294760625512486,5.22565031294013e-14
0.300246170908555,7.63717942753802e-14
0.305833803237843,1.68895373781594e-13
0.311525422355548,1.02279199744173e-13
0.317322963473498,3.74203317363503e-14
0.323228397818138,1.45616209173492e-13
0.329243733300777,1.04158667888739e-13
0.335371015200293,1.07068490806619e-13
0.341612326858552,1.69764764111218e-13
0.34796979038877,1.11528926774269e-13
0.354445567397044,1.07982454541788e-13
0.361041859717334,6.80508165061296e-14
0.367760910160103,7.91345804841726e-14
0.374605003274899,1.97139108934989e-13
0.381576466127125,1.16720408748501e-13
0.388677669089267,1.48587168488743e-13
0.395911026646846,1.84653440034629e-13
0.403278998219371,1.07504317145523e-13
0.410784088996564,3.87959938635124e-14
0.418428850790158,2.25583033326503e-13
0.426215882901533,4.27048974601541e-14
0.434147833005509,1.95774583570835e-13
0.44222739805059,1.39034105945688e-13
0.450457325175945,6.61399239671279e-14
0.458840412645476,9.38313650567938e-14
0.467379510799246,3.19588360163407e-14
0.476077523022637,6.49804053539983e-14
0.484937406733523,9.6842551512779e-14
0.493962174387832,6.71241345161967e-14
0.503154894503806,3.09377112815236e-14
0.512518692705333,2.93923376473428e-14
0.522056752784698,1.00504043629585e-13
0.531772317785097,1.30026916538933e-13
0.541668691103315,8.49917799263367e-14
0.551749237612913,2.75081945376465e-14
0.562017384808319,1.58887977584958e-13
0.572476623970218,1.26601944258516e-13
0.583130511352622,4.40942383779358e-14
0.593982669392036,4.36760610163421e-14
0.605036787939122,5.45719961263429e-14
0.616296625513294,5.24695043236377e-14
0.62776601058065,5.03521609704483e-14
0.639448842855694,1.14604365215427e-13
0.651349094627281,1.41836773131066e-13
0.663470812109235,7.21782971336521e-14
0.675818116816111,9.78410378404074e-14
0.68839520696455,7.80887998612861e-14
0.701206358900718,2.04626589819581e-14
0.714255928554313,8.34687587899723e-14
0.727548352919623,4.4242218170468e-14
0.741088151564157,7.4360236548119e-14
0.754879928165343,1.44364803726275e-13
0.768928372075831,8.01541676103578e-14
0.78323825991792,4.2714940160751e-14
0.797814457207663,1.33988925698977e-13
0.812661920009195,1.24134178861884e-13
0.827785696619847,4.27405740056201e-14
0.843190929286625,2.10999307452192e-13
0.858882855954626,7.56001654245016e-14
0.874866812047991,1.20251281679377e-13
0.89114823228402,5.730113491199e-14
0.907732652521022,9.36574201785839e-14
0.924625711640573,5.46762302759137e-14
0.941833153464796,1.16202648509668e-13
0.959360828709315,7.38760042488349e-14
0.977214696972572,1.23172892782037e-13
0.995400828762152,7.89533465879171e-14
1.01392540755881,1.70074961394985e-13
1.03279473191895,7.47634372755568e-14
1.05201521761616,1.50203777531561e-13
1.07159339982267,1.57051131872321e-13
1.09153593533139,5.4112400517133e-14
1.11184960481927,3.79373864247585e-14
1.13254131515281,5.32467095399137e-14
1.15361810173648,1.68814501365586e-13
1.17508713090481,1.75729030754726e-13
1.19695570235904,1.29694316701422e-13
1.21923125164911,6.30880683858136e-14
1.24192135270178,8.91661448507338e-14
1.2650337203959,4.13938967052975e-14
1.28857621318552,3.48719294524382e-14
1.31255683577184,8.20650267964897e-14
1.33698374182495,7.96715521350062e-14
1.36186523675608,6.05460034738308e-14
1.38720978054162,6.1450633761459e-14
1.41302599059953,6.1619612328475e-14
1.43932264471941,3.69567028714899e-14
1.46610868404698,5.54517501446089e-14
1.49339321612425,6.68765804243813e-14
1.5211855179861,5.42518675115633e-14
1.54949503931463,9.30912917914667e-14
1.57833140565212,1.34468307982669e-13
1.60770442167382,1.02223167916895e-13
1.63762407452169,6.36295360378741e-14
1.66810053720006,9.172800060384e-14
1.69914417203463,7.56771656763276e-14
1.73076553419572,1.16296670351854e-13
1.7629753752872,9.57763167295804e-14
1.7957846470021,6.7251974063106e-14
1.82920450484629,1.70229767582888e-13
1.86324631193156,1.07312292408225e-13
1.8979216428391,7.09407281344721e-14
1.93324228755505,1.0461576462949e-13
1.96922025547917,6.7693875961794e-14
2.00586777950823,8.54692433699672e-14
2.04319732019527,1.04928608648737e-13
2.08122156998634,7.46992334545384e-14
2.11995345753607,1.15790051568294e-13
2.15940615210357,1.17333116561023e-13
2.19959306803007,2.08297277744707e-13
2.24052786930002,1.71975846589724e-13
2.2822244741869,1.72888104480256e-13
2.32469705998565,1.35357776000235e-13
2.36796006783308,1.39639809426875e-13
2.41202820761801,1.11839727402651e-13
2.45691646298279,8.56293096429327e-14
2.50264009641792,1.33034300719933e-13
2.54921465445143,5.18151018533769e-14
2.59665597293487,1.01170238920148e-13
2.64498018242772,4.23202178483714e-14
2.69420371368188,6.97558602597751e-14
2.74434330322836,2.04805796761428e-13
2.79541599906786,1.61672794384466e-13
2.84743916646725,9.04692918084458e-14
2.90043049386399,1.29411772811447e-13
2.95440799888038,8.98357409126209e-14
3.00939003444972,2.51799175018798e-13
3.06539529505653,1.5689352506883e-13
3.12244282309286,1.31600308424143e-13
3.18055201533292,1.48843914292083e-13
3.2397426295282,7.62863672884494e-14
3.30003479112528,1.05196969459287e-13
3.36144900010877,3.07653445293132e-13
3.42400613797143,1.2036048156588e-13
3.48772747481418,1.17023103336188e-13
3.55263467657814,1.47799481007697e-13
3.61874981241128,2.36258045515713e-13
3.68609536217216,1.80100875119786e-13
3.75469422407334,8.88408021886793e-14
3.824569722467,4.37115673553016e-13
3.8957456157755,2.65128785242186e-13
3.96824610456948,1.98728223748264e-13
4.04209583979631,2.95314188945991e-13
4.11731993116168,2.03467400542775e-13
4.19394395566719,1.48199616635049e-13
4.27199396630678,1.44714339515459e-13
4.35149650092505,1.55448753424232e-13
4.4324785912404,1.43034680896188e-13
4.5149677720361,2.06448272124629e-13
4.59899209052244,1.75294048918323e-13
4.68458011587304,1.45254224686039e-13
4.77176094893874,1.24381654959867e-13
4.86056423214214,1.68310366984391e-13
4.95102015955635,1.43241438963038e-13
5.04315948717136,1.41014373415774e-13
5.13701354335134,1.23182127226525e-13
5.23261423948666,1.57949178869676e-13
5.32999408084409,1.92210234865419e-13
5.42918617761894,1.63308882610779e-13
5.5302242561929,1.71036997253422e-13
5.63314267060135,1.65364069175345e-13
5.73797641421414,2.27400497112522e-13
5.84476113163364,2.62611044059935e-13
5.95353313081437,2.94438738615599e-13
6.06432939540806,2.6926568652333e-13
6.17718759733849,1.32216810441656e-13
6.29214610961035,3.72554121517305e-13
6.40924401935646,1.80302164245686e-13
6.52852114112785,1.85943038781732e-13
6.65001803043112,1.45892565412944e-13
6.77377599751775,1.58234629634985e-13
6.89983712143002,1.69078989848409e-13
7.02824426430835,2.86228838481895e-13
7.15904108596489,2.62504731216069e-13
7.29227205872831,2.15908859398532e-13
7.42798248256491,1.63694211804878e-13
7.56621850048106,2.51140852371903e-13
7.7070271142123,2.04761564353517e-13
7.85045620020451,2.82816218077638e-13
7.99655452589235,3.23280057947018e-13
8.14537176628074,1.73904096109382e-13
8.29695852083491,2.17161509486407e-13
8.45136633068472,2.34791916657703e-13
8.60864769614924,3.77583070340293e-13
8.76885609458743,1.9087363534241e-13
8.93204599858096,2.27574660620273e-13
9.09827289445557,2.24673289886355e-13
9.26759330114688,2.00403308972799e-13
9.4400647894176,3.78599187339312e-13
9.6157460014321,3.74539999755608e-13
9.79469667069539,3.38285756599465e-13
9.97697764236321,2.39800948944607e-13
10.16265089393,3.08000638022829e-13
10.3517795563018,2.49794112777691e-13
10.5444279352617,2.48150094123645e-13
10.7406615333343,4.87129170178867e-13
10.9405470720574,2.75270634117735e-13
11.1441525146679,4.91515091597416e-13
11.35154708921,2.58935876467434e-13
11.5628013120738,6.17551881441395e-13
11.7779870119712,6.36805704847531e-13
11.9971773543589,2.58952231652606e-13
12.2204468663149,8.47721907220979e-13
12.4478714618791,3.05560839024825e-13
12.6795284678643,3.51454736828174e-13
12.9154966501488,5.10030262491656e-13
13.1558562404571,5.78678415463797e-13
13.4006889636395,2.88976141004059e-13
13.6500780654601,3.57457348697175e-13
13.9041083409007,4.66294222060284e-13
14.162866162992,7.12984054617284e-13
14.4264395121816,5.48724555587209e-13
14.6949180062482,3.65303564263871e-13
14.9683929307726,3.14315923905739e-13
15.2469572701757,5.3423642157495e-13
15.5307057393346,4.13591710656616e-13
15.819734815786,3.60859878799665e-13
16.1141427725302,6.01036812253714e-13
16.4140297114447,2.73541618568874e-13
16.7194975973199,4.78989278374223e-13
17.0306502925284,6.45076503487271e-13
17.3475935923393,8.00603970048975e-13
17.6704352608895,3.2810270474803e-13
17.9992850678248,1.05639710371832e-12
18.3342548256229,6.05217092132425e-13
18.6754584276108,3.60142163581741e-13
19.0230118866895,4.25153619030276e-13
19.3770333747799,3.27915200122925e-13
19.7376432630026,3.67492788540729e-13
20.104964162605,7.67695843291002e-13
20.4791209666509,3.36056152939761e-13
20.860240892485,1.45915372678354e-12
21.2484535249888,3.55507551338186e-13
21.6438908606402,1.3922706862889e-12
22.0466873523941,4.60364500365749e-13
22.4569799553978,1.11599184703292e-12
22.874908173557,6.22101933035755e-13
23.3006141069692,4.79591510847811e-13
23.7342425002387,8.24001180744653e-13
24.1759407916913,8.7545199332919e-13
24.6258591635055,1.56136077538972e-12
25.0841505927754,7.31957067661159e-13
25.5509709035251,9.73688959910152e-13
26.02647881969,8.10602355436493e-13
26.5108360190854,1.00689538535027e-12
27.0042071883778,7.20688641286327e-13
27.5067600790807,6.07645212444662e-13
28.018665564592,1.74573711443828e-12
28.5400976982924,8.64920585483903e-13
29.0712337727258,1.59173970940047e-12
29.6122543798804,8.20122517687143e-13
30.163343472592,8.20203378482327e-13
30.72468842709,2.30254101557467e-12
31.2964801067075,1.79511393738826e-12
31.8789129267764,5.27198983827567e-13
32.4721849207313,2.14000804078582e-12
33.0764978074424,1.51710412466654e-12
33.6920570598027,1.44130837905592e-12
34.3190719745904,1.52859194443523e-12
34.9577557436327,6.95431624849318e-13
35.6083255262928,1.44173647974549e-12
36.2710025233065,1.55322556431019e-12
36.946012051993,1.55855346843297e-12
37.6335836228653,7.41159595226134e-13
38.333951017666,6.75107791048911e-13
39.0473523688556,2.21756463757233e-12
39.7740302405804,1.01390306860688e-12
40.5142317111465,1.76589714678425e-12
41.2682084570295,2.26215941312949e-12
42.0362168384471,1.61156284679429e-12
42.8185179865242,2.11522957580268e-12
43.6153778920801,2.75813034292334e-12
44.4270674960688,2.16506121785442e-12
45.2538627817017,1.47417718038456e-12
46.0960448682843,2.56790716900669e-12
46.9539001068006,2.49179158840613e-12
47.8277201772749,3.29592501710807e-12
48.7178021879463,9.13586113630368e-13
49.6244487762891,2.12254671412085e-12
50.5479682119124,1.37923192687958e-12
51.488674501375,1.76168024238458e-12
52.4468874949512,1.62732538480492e-12
53.4229329953835,1.28610913748852e-12
54.4171428686589,2.17038188116115e-12
55.4298551568466,1.17167835806227e-12
56.4614141930367,2.30358174147462e-12
57.5121707184161,1.70456540476398e-12
58.5824820015254,1.94164918873509e-12
59.6727119597331,9.8528698323326e-13
60.7832312829724,6.7824008282228e-13
61.9144175597785,6.56385170246192e-13
63.0666554056741,1.83859649776553e-12
64.2403365939419,1.87918823857082e-12
65.4358601888323,1.24801004294261e-12
66.6536326812492,1.98184999039832e-12
67.8940681269611,1.13242827669933e-12
69.1575882873853,1.51241627943093e-12
70.4446227729904,2.0192554286543e-12
71.7556091893692,1.49108574690668e-12
73.0909932860292,3.23095253974512e-12
74.4512291079514,2.38716945168873e-12
75.8367791499719,1.32374526037478e-12
77.248114514034,4.34315714458939e-12
78.6857150693684,2.00203816685054e-12
80.1500696156541,3.18073407111102e-12
81.6416760492147,1.43267246092346e-12
83.1610415323096,1.63904991485006e-12
84.708682665574,1.38291123501284e-12
86.2851256636689,1.60653537924576e-12
87.8909065341996,2.57047670874743e-12
89.526571259964,3.11355926918181e-12
91.192675984593,6.04299011132959e-12
92.889787201645,1.76563222700227e-12
94.6184819472199,2.00267658622822e-12
96.379347996158,2.5645872185906e-12
98.1729840618884,1.77473497340006e-12
100,2.34335304117121e-12


==> img/DataCSV/ParTB/TildeEpsilon.csv <==
x1,y1,y2,y3,y4,y5
3,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
4,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
5,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
6,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
7,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
8,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
9,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
10,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
11,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
12,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
13,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
14,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
15,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
16,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
17,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
18,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
19,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
20,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
21,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
22,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
23,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
24,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
25,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
26,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
27,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
28,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
29,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12
30,0.015366641623655,9.55271124675628e-06,3.83224595570882e-08,1.16126285911073e-10,7.35812060629773e-12


==> img/DataCSV/SNM/Delta1.csv <==
x1,y1
2,33743908.3470056
3,230690.345380871
4,99374.6109386732
5,145512.10327703
6,312.54711975696
7,2332.75770595823
8,4.99409475769884
9,19.1157154735666
10,79.9188483891661
11,1.84194608537303
12,0.282520391380008
13,0.078470160060344
14,0.0340285066877252
15,0.1207461208861
16,0.00994968460605204
17,0.00489823240547079
18,0.00124270977805698
19,0.00056729858518148
20,0.000624367476107458
21,3.01925563468478e-05
22,0.000536512812774334
23,4.20143551282021e-06
24,2.50187567177233e-05
25,2.05469448315904e-06
26,6.46854769660368e-07
27,4.69443384016967e-06
28,2.80441193711882e-07
29,8.8436070988475e-09
30,2.44804384956056e-07
31,3.78165633599379e-09
32,8.90368574658423e-09
33,1.38017402081224e-08
34,4.47691572576163e-10


==> img/DataCSV/SNM/Delta2.csv <==
x1,y1
2,57664451.4474637
3,2286189.3021852
4,332129.543511104
5,477591.766032001
6,1195.48212486552
7,195.846410438513
8,62.9080812728362
9,10.4714481410073
10,13.9976782148051
11,2.15729960276277
12,2.44506326929862
13,0.185666381139483
14,0.403890714233391
15,0.996494253137256
16,0.163926760885592
17,1.30172570219618
18,0.00359298764554654
19,0.00340292711363306
20,0.00835881647198424
21,0.00304787362467437
22,0.000726633706794597
23,0.00125877413521049
24,0.000216487849444075
25,0.002861200255931
26,3.94875559074364e-05
27,5.86893814865128e-06
28,3.16170442204693e-06
29,1.07775854904762e-06
30,3.0286684048204e-07
31,2.04336100290968e-07
32,2.01971384232423e-08
33,4.79163942006494e-07
34,8.2965942232459e-09


==> img/DataCSV/SNM/Delta3.csv <==
x1,y1
2,119556079.138414
3,31715012.0561714
4,10306227.8222976
5,438777.318678266
6,54248.2077205936
7,108827.170866041
8,22988.6214057675
9,772.070407020893
10,38.4808060420083
11,10.3027333882422
12,8.3849545573968
13,52.2573197181705
14,18.6513835341143
15,43.1617149250576
16,3.22627272816468
17,0.332082934773286
18,0.701314861234492
19,0.309817577394467
20,0.0255724936189934
21,0.0857592139932194
22,0.0428628220033486
23,0.0630143498373326
24,0.0981793780226423
25,0.0190450727262443
26,0.0225559523429408
27,0.000853318366736989
28,0.00331740989114844
29,0.0012909984514166
30,5.37410505942824e-05
31,0.000261940072849738
32,0.0145751421776681
33,1.78982849076383e-05
34,2.28524591661636e-06
35,1.10391359533907e-05
36,2.03318875451035e-06
37,1.90497234754047e-06
38,1.10670348351482e-06
39,7.17218311681991e-07


==> img/DataCSV/SNM/Delta4.csv <==
x1,y1
2,670790357.507346
3,11265815.5445333
4,10043655.4000327
5,4172192.17160573
6,488719.12917809
7,215466.161414207
8,278908.320673993
9,13580.9358986786
10,585.971421660278
11,5077.85602483369
12,241.27821434356
13,48.4881125551669
14,37.4982569054764
15,14.9529919946988
16,8.71301881901
17,9.83827240795591
18,3.4300396748236
19,2.76189675682226
20,1.51346951041226
21,0.315853919062527
22,0.683187261403638
23,18.1580865000851
24,0.388018084657669
25,0.209560404641097
26,0.265536924990674
27,0.269805032535925
28,0.0056176136610225
29,0.00735494561017872
30,0.004465867876947
31,0.010433970179291
32,0.00334968207170696
33,0.00333011107993153
34,0.00465305758902974
35,0.000227703992853324


==> img/DataCSV/SNM/Delta5.csv <==
x1,y1
2,7513739.43392333
3,10113198.0945238
4,12523655.0172286
5,893592.090806395
6,409128.473124622
7,1520198.13465546
8,117045.70938
9,15788.8389360118
10,3499.08086352478
11,57940.8368110412
12,22073.3520425652
13,347.150794007438
14,1438.62425244423
15,123.243646180918
16,61.2015905812736
17,17.1985171412216


==> img/DataCSV/SNM/Input.csv <==
x1,y1
1,7.58154293971299e-15
2,9.31467356981273e-15
3,1.38553500519618e-14
4,9.91135287621644e-15
5,2.89282139827127e-14
6,2.30657716508392e-14
7,2.49818501778157e-14
8,8.26994235443722e-15
9,7.80058323965396e-15
10,1.40049890917759e-14
11,1.30368751992241e-14
12,1.84655955608824e-14
13,2.63102940602762e-14
14,1.73160895512358e-14
15,1.18008159100097e-14
16,1.28051089473686e-14
17,1.43771507705293e-14
18,1.81994172839496e-14
19,1.79951780214226e-14
20,3.44195914514351e-14
21,3.2439046663481e-14
22,9.65475133455438e-15
23,1.49530024411408e-14
24,1.03955904791375e-14
25,1.2315324582731e-14
26,2.320971127118e-14
27,3.03133028034882e-14
28,3.29511919742766e-14
29,7.66541925422559e-15
30,7.74981336528929e-15
31,1.49699388967361e-14
32,1.67420373451281e-14
33,2.84124346615232e-14
34,3.41622504252472e-14
35,3.17007025199078e-14
36,4.57867682708618e-15
37,9.44318841328084e-15
38,1.66088290592347e-14
39,2.3460784747353e-14
40,1.92461775402679e-14
41,2.24729323403757e-14
42,4.83957785221024e-14
43,1.60608423270431e-14
44,1.20149881698376e-14
45,1.21478656983557e-14
46,8.74388080605309e-15
47,2.07342286498437e-14
48,3.4818642740232e-14
49,3.92229454419873e-14
50,7.01767895258711e-15
51,1.11356536382803e-14
52,1.06236498614345e-14
53,1.11087003800312e-14
54,1.63609556898979e-14
55,2.13137258120861e-14
56,3.03734012284748e-14
57,1.28858520304339e-14
58,7.880945726859e-15
59,1.00176247667555e-14
60,1.33241562125166e-14
61,2.1040067661727e-14
62,2.48039153068001e-14
63,6.42699840771236e-15
64,9.77506797925506e-15
65,1.49039312312592e-14
66,9.75205224602821e-15
67,2.29067695189697e-14
68,2.27727555119816e-14
69,2.5105643128163e-14
70,3.15178047728174e-14
71,8.5670299537185e-15
72,9.9234790380585e-15
73,1.40563709422342e-14
74,1.18775673195217e-14
75,2.18481835031261e-14
76,2.70691122584144e-14
77,2.68011721377586e-14
78,1.72584888867889e-14
79,1.63650888313128e-14
80,1.33366272469427e-14
81,2.20429959174279e-14
82,1.69494669377183e-14
83,3.21627363705867e-14
84,2.81288856946652e-14
85,1.00533115526775e-14
86,1.59083144480627e-14
87,7.8855099385586e-15
88,1.55531246455399e-14
89,2.27671669840776e-14
90,3.57077327348603e-14
91,2.32570325638336e-14
92,6.26635381788481e-15
93,5.8238841256234e-15
94,1.29344604742211e-14
95,1.34969263125548e-14
96,1.53030302396835e-14
97,3.25166674359313e-14
98,3.86935433804373e-14
99,1.39942235741934e-14
100,1.28071555186652e-14
101,1.3337239379364e-14
102,1.84682004331603e-14
103,1.85240848453588e-14
104,2.92591379525595e-14
105,2.16918873594052e-14
106,9.26213917671047e-15
107,1.14911874350367e-14
108,1.29388346799379e-14
109,1.71873008571766e-14
110,1.3874279594835e-14
111,2.74551276737862e-14
112,2.12937802558739e-14
113,8.73974235254001e-15
114,9.32063021623359e-15
115,1.40685958913462e-14
116,1.81406328663321e-14
117,2.4553468029952e-14
118,1.51752239263865e-14
119,2.70708116463178e-14
120,8.72155913578296e-15
121,1.30147978459737e-14
122,6.40674116406515e-15
123,1.46075966703515e-14
124,1.92467404142722e-14
125,3.23966198024419e-14
126,2.57029755609681e-14
127,6.14932818622973e-15
128,1.60144219296424e-14
129,7.79989211067612e-15
130,1.34216027566868e-14
131,2.30239540281814e-14
132,2.6769993114266e-14
133,3.11493819091711e-14
134,1.68894639591844e-14
135,1.17441138358442e-14
136,1.0199673319547e-14
137,1.46785941756282e-14
138,1.32827327614045e-14
139,2.63899274934964e-14
140,2.81412499471248e-14
141,6.25127936516423e-15
142,1.68035419632134e-14
143,1.0672645718699e-14
144,1.94210406821051e-14
145,1.96121696791114e-14
146,2.75548224189459e-14
147,3.486457963062e-14
148,9.77012231128736e-15
149,1.17749446999948e-14
150,1.30658065970303e-14
151,1.66806573117903e-14
152,1.3719412612917e-14
153,3.59334133240892e-14
154,3.13223966559881e-14
155,1.36621635401991e-14
156,5.16451955066541e-15
157,6.50023122815554e-15
158,1.5038633033186e-14
159,2.21708218372119e-14
160,2.44046298856009e-14
161,2.21117310389471e-14
162,9.01803684731012e-15
163,1.02009283526889e-14
164,7.90737838262349e-15
165,2.1370582306924e-14
166,3.57117200485396e-14
167,3.16739711259687e-14
168,3.29185848432942e-14
169,1.22135719465068e-14
170,7.25837309533726e-15
171,8.63176771475762e-15
172,1.60940463629119e-14
173,2.87138423669507e-14
174,3.62126222360332e-14
175,3.70071079119427e-14
176,8.76126037098855e-15
177,1.27433529963821e-14
178,1.73138888504791e-14
179,1.68955737960733e-14
180,1.48975204712068e-14
181,3.118062446926e-14
182,1.41325273036493e-14
183,1.69718899548603e-14
184,1.43117420778021e-14
185,1.34563874591159e-14
186,1.27129829763261e-14
187,1.58637581656166e-14
188,4.26693474599763e-14
189,3.50952219919779e-14
190,7.81659002538467e-15
191,8.25433090457915e-15
192,1.85202802824057e-14
193,1.02468785970311e-14
194,2.09886081901264e-14
195,3.10638771166617e-14
196,2.45181146510645e-14
197,9.69405926346677e-15
198,8.55041446115469e-15
199,1.1140955831396e-14
200,1.62666039729021e-14
201,2.46900772387936e-14
202,2.72399269066718e-14
203,3.32470328864279e-14
204,1.25991408020646e-14
205,8.37071448774272e-15
206,1.23901008838028e-14
207,2.47132411869017e-14
208,1.34723011578749e-14
209,2.3857679943233e-14
210,3.06940241261494e-14
211,9.32334655454213e-15
212,9.04077045996156e-15
213,1.28588563370035e-14
214,2.32399867038468e-14
215,2.66637423012914e-14
216,2.41871449748749e-14
217,2.15224438413418e-14
218,1.27888710408967e-14
219,1.24531152704577e-14
220,1.29482316871245e-14
221,2.0854053476586e-14
222,2.43142778275002e-14
223,2.68096472633366e-14
224,1.50210638735893e-14
225,1.1274319726069e-14
226,1.56383952312837e-14
227,1.19461418913901e-14
228,1.50209934765066e-14
229,1.53046808487181e-14
230,3.45322541267642e-14
231,2.95822042979026e-14
232,1.23078509612724e-14
233,1.00401606568111e-14
234,1.33125894485582e-14
235,1.70208350450767e-14
236,2.77907969897538e-14
237,2.92992666661607e-14
238,3.31104897153533e-14
239,1.72862409457049e-14
240,1.41819914097361e-14
241,1.17911902096539e-14
242,1.03225400814421e-14
243,3.74661210689397e-14
244,3.41872679478593e-14
245,2.32480994018068e-14
246,8.94064251174356e-15
247,1.07072058015653e-14
248,1.23378080596491e-14
249,9.23668887272638e-15
250,2.61334719977405e-14
251,3.83052457947832e-14
252,2.14266937776392e-14
253,7.66100433649188e-15
254,8.2344774104248e-15
255,1.04574582145214e-14
256,6.93601200795043e-15
257,1.29480023901527e-14
258,1.98095633955815e-14
259,2.3461309135534e-14
260,1.31176931227725e-14
261,1.35571642970035e-14
262,1.69234141301524e-14
263,1.38820434931343e-14
264,1.91467293402545e-14
265,3.05973748179088e-14
266,2.01812005292884e-14
267,8.86969144493849e-15
268,7.88514815748492e-15
269,1.42591555045682e-14
270,1.62790061298615e-14
271,1.76363816900495e-14
272,2.1598581528171e-14
273,3.91079644254439e-14
274,1.02763355429801e-14
275,1.0886863867964e-14
276,1.6407935491852e-14
277,1.62746636349574e-14
278,2.35415485617295e-14
279,2.83251892227382e-14
280,1.1955060104205e-14
281,9.84431421497845e-15
282,1.23454850293877e-14
283,5.79346237781101e-15
284,1.25467160712779e-14
285,2.66488057281933e-14
286,1.66254387203658e-14
287,2.85201622253378e-14
288,1.22828960644699e-14
289,9.31526986541065e-15
290,1.40025585998622e-14
291,1.39879398593957e-14
292,1.95797652860542e-14
293,4.066722164823e-14
294,2.38738394915585e-14
295,1.12597212504625e-14
296,1.3157214194921e-14
297,1.02389958417958e-14
298,1.8557060469896e-14
299,1.53048789791292e-14
300,2.36471361650346e-14
301,3.24289868816879e-14
302,1.02980605657468e-14
303,1.01142819093598e-14
304,6.53317968514043e-15
305,1.48312068364361e-14
306,2.58505160091428e-14
307,2.0742590711134e-14
308,2.90415091024347e-14
309,1.16229891111021e-14
310,7.6645640456555e-15
311,1.43728487369651e-14
312,1.55823135733264e-14
313,2.04663698062696e-14
314,1.97544952477874e-14
315,2.02428199374551e-14
316,9.09642519943016e-15
317,7.88547805001052e-15
318,1.25724175185284e-14
319,1.16095214710411e-14
320,1.96045217541227e-14
321,1.42511043002115e-14
322,1.54654713120959e-14
323,1.55976390840512e-14
324,1.3650286953537e-14
325,1.59422991831548e-14
326,1.82491769544188e-14
327,2.85162545746913e-14
328,3.39942602302043e-14
329,4.02736578020403e-14
330,1.43774491537157e-14
331,1.41999254406208e-14
332,7.72459790363416e-15
333,1.69941669846859e-14
334,2.05493248231936e-14
335,3.52396075592196e-14
336,3.44005329782779e-14
337,5.95631203830957e-15
338,1.18245937289423e-14
339,1.66582937759196e-14
340,2.64340114851181e-14
341,3.68327807637415e-14
342,1.99411400432627e-14
343,3.18928346602944e-14
344,8.64264152681687e-15
345,1.11067525685454e-14
346,1.46847878658739e-14
347,1.4309539362735e-14
348,2.06141680657694e-14
349,3.94337516435374e-14
350,1.76165047277857e-14
351,7.48545685001567e-15
352,8.93709158322649e-15
353,6.81827610841422e-15
354,1.42906478501644e-14
355,2.57187113902447e-14
356,2.95956587141165e-14
357,2.89118024719979e-14
358,1.19695707351514e-14
359,1.2647018478053e-14
360,7.52953440485591e-15
361,1.230533580255e-14
362,1.37389266987082e-14
363,2.90487235195882e-14
364,2.76200134383629e-14
365,9.43773925771531e-15
366,1.13198365294795e-14
367,1.12750376299478e-14
368,2.0741569912434e-14
369,2.11078941148908e-14
370,2.84114396406337e-14
371,2.35573759174021e-14
372,1.13591347553321e-14
373,1.24855877311152e-14
374,1.66602401415989e-14
375,8.52198350112809e-15
376,2.84320051436837e-14
377,2.69097161364393e-14
378,2.76467961180917e-14
379,1.18918342447822e-14
380,9.26592062335776e-15
381,9.1578519079482e-15
382,1.72325086561596e-14
383,2.39820145825086e-14
384,3.53206902978988e-14
385,3.22658569604157e-14
386,1.04879524133197e-14
387,1.05616147666042e-14
388,7.90625329030702e-15
389,1.96352526435133e-14
390,2.83749484876635e-14
391,2.89412435898762e-14
392,2.68585956345364e-14
393,1.20875548216613e-14
394,9.42879273569461e-15
395,1.1740562090921e-14
396,1.51660750800228e-14
397,1.64200416889746e-14
398,2.61250353372394e-14
399,2.61766049468374e-14
400,4.84669415241373e-15
401,8.18692660730717e-15
402,1.34665966342107e-14
403,1.53796504508691e-14
404,1.81123323313784e-14
405,2.41472000117247e-14
406,2.23831877694407e-14
407,1.07211341657341e-14
408,1.01243459583423e-14
409,8.45388613524345e-15
410,4.95586231864071e-15
411,1.40920982981183e-14
412,2.30087858542153e-14
413,3.30136809107426e-14
414,9.81997132493521e-15
415,1.00178565326797e-14
416,1.13784221220947e-14
417,1.09500192534852e-14
418,2.60073353369054e-14
419,1.59770613806592e-14
420,3.97090847800053e-14
421,1.41455292891932e-14
422,1.36403819363729e-14
423,1.3428430704854e-14
424,1.43335306476329e-14
425,2.03214016281829e-14
426,2.87781152883146e-14
427,2.18579722833078e-14
428,8.08671156527694e-15
429,9.21024537367733e-15
430,1.49120395156905e-14
431,1.62744784448812e-14
432,3.19518450663694e-14
433,2.23941145049888e-14
434,2.95507238457887e-14
435,7.52585969338346e-15
436,1.10121594275406e-14
437,1.08376760314606e-14
438,1.17469783200755e-14
439,2.9069845750079e-14
440,1.96251320449029e-14
441,2.29063894041662e-14
442,9.75261040926575e-15
443,8.60750063049081e-15
444,1.25409209227775e-14
445,1.8964413386087e-14
446,2.65558128666444e-14
447,2.59428208187954e-14
448,2.70805157645582e-14
449,7.2361490395726e-15
450,1.18736069532707e-14
451,6.6661059628194e-15
452,1.79141389741476e-14
453,1.86234939696059e-14
454,2.73811470652616e-14
455,2.09163101993802e-14
456,1.20831503195706e-14
457,1.27433976467054e-14
458,1.72665029455356e-14
459,1.49003580507404e-14
460,1.79853991930056e-14
461,3.001657344783e-14
462,2.80349912577168e-14
463,7.44027748648091e-15
464,6.60086997151843e-15
465,6.85485623520779e-15
466,1.69663065796758e-14
467,1.89730491448566e-14
468,2.42516090592366e-14
469,1.16369265987574e-14
470,1.07420409438763e-14
471,5.82237259601723e-15
472,8.243214197868e-15
473,1.22053334113728e-14
474,1.99301939457705e-14
475,1.85380659140674e-14
476,2.97169129935004e-14
477,9.81225510490261e-15
478,1.08915712074223e-14
479,1.08171742020637e-14
480,1.45256126219419e-14
481,2.82419412172762e-14
482,2.78200717553005e-14
483,1.28778367623585e-14
484,1.34762470820511e-14
485,9.68723764717337e-15
486,1.30695092799941e-14
487,1.28980073063951e-14
488,1.94037598507738e-14
489,3.25306180076569e-14
490,3.94909968344869e-14
491,1.06763793704817e-14
492,1.04148675990808e-14
493,1.59397507898593e-14
494,2.03262634137463e-14
495,2.22849675612256e-14
496,2.3691704270337e-14
497,4.43803838790731e-14
498,1.00409466634109e-14
499,7.61996431341126e-15
500,1.86162066312334e-14
501,1.98554233637591e-14
502,1.70693930172538e-14
503,1.93286141108348e-14
504,2.40616164437356e-14
505,1.4489822161095e-14
506,5.32442372254473e-15
507,8.22369747483692e-15
508,1.38833954209343e-14
509,1.08061857384324e-14
510,1.5366471307316e-14
511,2.54786661960312e-14
512,9.3831617049456e-15
513,9.43496914294381e-15
514,1.04876664039348e-14
515,6.64524067459244e-15
516,2.16413204749402e-14
517,2.65949495333583e-14
518,1.84398080260649e-14
519,6.42452507827649e-15
520,9.81010461698308e-15
521,9.0735657309948e-15
522,1.9120892951321e-14
523,1.50850545219865e-14
524,3.19904757689651e-14
525,2.26267642962813e-14
526,1.00551083315449e-14
527,1.23217965833607e-14
528,1.68004361169347e-14
529,1.67825954071113e-14
530,3.29689925688673e-14
531,3.68519650996296e-14
532,3.40263837682689e-14
533,1.05208136309669e-14
534,8.05752831465212e-15
535,9.43565131591895e-15
536,1.95152836216686e-14
537,1.40376599601027e-14
538,2.85275465579118e-14
539,3.62515314400503e-14
540,1.37569823967643e-14
541,1.09332081145672e-14
542,1.43893049583895e-14
543,1.52307855971298e-14
544,2.21671720078136e-14
545,3.37138454940306e-14
546,3.73215736771431e-14
547,1.4720884233771e-14
548,1.32634599865651e-14
549,1.59199161172543e-14
550,1.56971578910629e-14
551,9.0972483247421e-15
552,2.77798276879932e-14
553,1.73676360128695e-14
554,7.39895927261498e-15
555,1.69499565261631e-14
556,1.08046435695895e-14
557,1.38884914022605e-14
558,3.03037330371795e-14
559,2.83219836698497e-14
560,2.68245070070388e-14
561,1.20396535212239e-14
562,8.18066544447387e-15
563,7.72370536216422e-15
564,2.096353703493e-14
565,1.91488920093834e-14
566,2.1804658487796e-14
567,2.06422969464593e-14
568,1.0569772481954e-14
569,9.17466042352616e-15
570,1.65752751420429e-14
571,1.75318206004353e-14
572,2.60458793529259e-14
573,2.62525666546283e-14
574,4.01185142577907e-14
575,1.39416646096993e-14
576,9.75484122815435e-15
577,1.34134114719115e-14
578,1.9320300145858e-14
579,2.20579093040375e-14
580,1.49760260264764e-14
581,2.8408039059129e-14
582,9.61554775321689e-15
583,1.44775409918947e-14
584,9.57625305255405e-15
585,2.13710661756243e-14
586,2.39942794482777e-14
587,1.96282314164714e-14
588,3.45197456747955e-14
589,1.12827799065892e-14
590,1.28281830516354e-14
591,1.09594666632044e-14
592,1.88924543773868e-14
593,2.90336656845585e-14
594,2.65678841202743e-14
595,2.87590755619589e-14
596,1.24390226105548e-14
597,1.26814520633223e-14
598,8.82458166405779e-15
599,1.34368999636056e-14
600,1.34784988787902e-14
601,3.3993902261436e-14
602,3.48681129822411e-14
603,5.40467315785593e-15
604,6.63892192393916e-15
605,8.92142299014192e-15
606,1.76944672265276e-14
607,2.41001303343675e-14
608,2.12540159624582e-14
609,3.12081912611655e-14
610,9.00199105882821e-15
611,6.08476229597709e-15
612,9.47663625758701e-15
613,1.57303104145059e-14
614,1.97342706133045e-14
615,3.05312887696572e-14
616,2.25368721578557e-14
617,7.99002500404387e-15
618,7.72158908353927e-15
619,1.5421162111693e-14
620,1.8992120259965e-14
621,1.80017435884374e-14
622,3.25234417195616e-14
623,3.77543754247547e-14
624,8.95175342485332e-15
625,5.04444559330618e-15
626,1.36426151370853e-14
627,9.53623793029329e-15
628,1.3362334946054e-14
629,3.80155629397502e-14
630,2.83041757506094e-14
631,1.31186959644868e-14
632,1.49137362580404e-14
633,1.0914121774223e-14
634,1.47729291108756e-14
635,2.21305944480826e-14
636,3.61551248899374e-14
637,4.03807738520278e-14
638,1.16029580401815e-14
639,9.51051766942486e-15
640,1.01777230940295e-14
641,1.56606047728054e-14
642,2.46820319969081e-14
643,3.05621344325168e-14
644,2.10332548961782e-14
645,9.68737140380168e-15
646,1.24925154840071e-14
647,1.47197672632178e-14
648,2.00624078700155e-14
649,2.86332242075927e-14
650,1.71928981899898e-14
651,2.29662822615478e-14
652,3.55846706898622e-15
653,6.57445480088858e-15
654,1.02999890585916e-14
655,1.41151180173194e-14
656,2.32151808148043e-14
657,1.5613444657663e-14
658,1.68670864653225e-14
659,1.33676190511839e-14
660,1.46213219339158e-14
661,1.42657465454673e-14
662,2.02860678107251e-14
663,2.05889901815901e-14
664,2.55856820915292e-14
665,3.47694640210327e-14
666,9.97313771298743e-15
667,1.15146192157421e-14
668,8.1531371280397e-15
669,1.74999654662507e-14
670,1.73764571927104e-14
671,2.91317917906998e-14
672,3.88936588716635e-14
673,1.37896959169947e-14
674,1.01456749317006e-14
675,1.15762377832601e-14
676,1.73086266124265e-14
677,3.28800850982327e-14
678,4.29260259991178e-14
679,3.37590704618361e-14
680,1.39959772167774e-14
681,1.50716398165425e-14
682,1.12603928214996e-14
683,1.57901440674923e-14
684,2.48142572214927e-14
685,4.48579238313065e-14
686,2.78186618994614e-14
687,7.48312815289113e-15
688,1.02889329416916e-14
689,2.1224127402167e-14
690,1.68991323372083e-14
691,1.94721955609095e-14
692,2.31972483462492e-14
693,2.9657095221222e-14
694,7.8585199728953e-15
695,1.12993909582006e-14
696,1.06219129058936e-14
697,1.86647276245567e-14
698,2.55244905153515e-14
699,2.12543352076462e-14
700,1.91244696794646e-14
701,1.0060744425462e-14
702,8.93776514329685e-15
703,1.16845732793641e-14
704,1.57849152180894e-14
705,2.65999530503698e-14
706,2.90116422756174e-14
707,3.98950996759807e-14
708,5.97570071715248e-15
709,1.36073690894181e-14
710,1.11664783683552e-14
711,1.79630318809526e-14
712,3.08085463474139e-14
713,3.67605281963771e-14
714,1.8009653053495e-14
715,1.00229485015389e-14
716,7.80024037681568e-15
717,1.42717667634477e-14
718,1.79178434975248e-14
719,2.9950285025283e-14
720,2.65142602259123e-14
721,1.46991182254291e-14
722,1.635697497973e-14
723,1.00644635991448e-14
724,9.90314866127675e-15
725,2.18779127851531e-14
726,2.43571636767575e-14
727,9.79894164475658e-15
728,3.9299514252438e-14
729,9.89482924728679e-15
730,1.21111249821607e-14
731,1.15936015593529e-14
732,1.63188843857575e-14
733,2.32075800326824e-14
734,3.60307006937377e-14
735,3.38992909470358e-14
736,1.05962747388986e-14
737,1.36999178652783e-14
738,3.35222411268516e-15
739,1.38204162461638e-14
740,1.60410268354817e-14
741,2.54027661127821e-14
742,2.72084681900812e-14
743,5.19040707432213e-15
744,1.16593466941032e-14
745,9.39239306249264e-15
746,2.06954415189608e-14
747,1.74498667179928e-14
748,1.81035969348953e-14
749,1.82709762253655e-14
750,7.04571582015944e-15
751,1.08299131478432e-14
752,1.29222344776932e-14
753,1.73411711731411e-14
754,2.22303074371227e-14
755,1.54421916529554e-14
756,3.10300833631014e-14
757,1.12070847169174e-14
758,1.37290382480485e-14
759,6.97250003083124e-15
760,1.2362068460767e-14
761,1.35735786822312e-14
762,1.75667195498691e-14
763,2.90257861823202e-14
764,1.45675396678896e-14
765,1.47875658785554e-14
766,1.43272265071532e-14
767,1.60269873906048e-14
768,2.44484078106324e-14
769,3.69521208409018e-14
770,3.74022680569437e-14
771,8.98952226011653e-15
772,7.6654795996923e-15
773,1.20836046947728e-14
774,1.28734065159792e-14
775,8.88348052505698e-15
776,2.11874242284193e-14
777,2.55867315848149e-14
778,7.01922050130365e-15
779,8.40036177759615e-15
780,1.37849319483951e-14
781,1.48540246950908e-14
782,2.20694214323111e-14
783,3.15877420512752e-14
784,3.02991440222317e-14
785,1.12581004978557e-14
786,1.65720082572349e-14
787,7.86580843267058e-15
788,1.63584673967046e-14
789,2.52667651162641e-14
790,2.84714105287579e-14
791,3.05084804400061e-14
792,4.95914022382235e-15
793,9.44462311499232e-15
794,1.38088415718185e-14
795,1.62240790485307e-14
796,1.96271959317778e-14
797,1.81240828305001e-14
798,1.41202946248075e-14
799,1.02153793921636e-14
800,8.31645549391696e-15
801,1.22334012644843e-14
802,2.36270532054193e-14
803,3.11662003288883e-14
804,1.47009499941836e-14
805,3.19233728054313e-14
806,7.2160443832526e-15
807,9.6090622581272e-15
808,1.21692689999153e-14
809,1.04135108672732e-14
810,2.49174297015429e-14
811,1.50689946925325e-14
812,2.35865078173464e-14
813,6.27712846200913e-15
814,1.20231959826136e-14
815,1.21950279956101e-14
816,2.16626942902647e-14
817,1.7276984682874e-14
818,1.02207225834309e-14
819,3.10070803172822e-14
820,7.50527233937266e-15
821,1.03781739182521e-14
822,1.15845582125415e-14
823,1.26949717997146e-14
824,2.8975912848435e-14
825,2.66890112183216e-14
826,3.63216303997432e-14
827,1.03708410602891e-14
828,1.32469675391592e-14
829,1.14549398332669e-14
830,1.68061608529889e-14
831,2.13160507402965e-14
832,2.92447952959289e-14
833,3.75923332759569e-14
834,7.06537606132478e-15
835,1.00092937487656e-14
836,7.57714282354643e-15
837,1.45778726486995e-14
838,2.36104659973184e-14
839,3.12321936529406e-14
840,2.39634596605227e-14
841,1.12802626618237e-14
842,8.97418489907006e-15
843,9.09460508453633e-15
844,1.45182346576267e-14
845,2.0647582317481e-14
846,2.13863502586096e-14
847,3.4035897018634e-14
848,9.16582112235832e-15
849,9.05075761946942e-15
850,1.02026484282545e-14
851,1.48254832940296e-14
852,1.53326440357809e-14
853,2.31587323644382e-14
854,2.2622126082672e-14
855,1.01186703371769e-14
856,1.23539796947297e-14
857,1.36121389697118e-14
858,1.67178786858123e-14
859,2.69449080232441e-14
860,3.886151483229e-14
861,2.58847258050214e-14
862,9.50430155988437e-15
863,9.60750332633774e-15
864,5.90044086668736e-15
865,1.69693818889247e-14
866,2.63072521970048e-14
867,4.77044571432911e-14
868,4.09734140360978e-14
869,1.55935775141352e-14
870,1.36351567041566e-14
871,1.52406120192909e-14
872,1.71858835307095e-14
873,1.92995276559636e-14
874,2.27935411673895e-14
875,3.22494438049713e-14
876,1.63282520983849e-14
877,8.18741283544634e-15
878,1.32723582467736e-14
879,1.46024027683732e-14
880,3.10355455258753e-14
881,1.64413340700265e-14
882,4.38410928083465e-14
883,1.16763560207744e-14
884,1.00036939776604e-14
885,1.4916197179515e-14
886,1.56782551415846e-14
887,2.98744010795076e-14
888,2.39256431197038e-14
889,1.42068583713127e-14
890,1.12698831987975e-14
891,9.54181086808481e-15
892,1.14137736076081e-14
893,1.54019645128634e-14
894,1.83641177943395e-14
895,1.02910768260505e-14
896,3.43474962743848e-14
897,1.04682332789133e-14
898,1.48623392821515e-14
899,1.19804025308223e-14
900,1.42002541588685e-14
901,1.87392951619876e-14
902,3.33329037281395e-14
903,3.24513879447758e-14
904,1.45066683873702e-14
905,1.30313203179882e-14
906,1.45773394325418e-14
907,1.8071947289858e-14
908,1.94494372793248e-14
909,1.7568072430305e-14
910,2.78738151272122e-14
911,1.22270990592648e-14
912,1.30753400178643e-14
913,1.22276206572654e-14
914,2.43300640880678e-14
915,1.64207705826534e-14
916,2.07274862630551e-14
917,3.46784707684284e-14
918,1.17317196574713e-14
919,1.27105115435866e-14
920,1.56409379412566e-14
921,2.61806243874237e-14
922,2.17730210371043e-14
923,4.59374736373761e-14
924,4.53707300211499e-14
925,1.06955224223079e-14
926,1.10197566031731e-14
927,1.47781939636428e-14
928,2.24181554724589e-14
929,2.04166223670891e-14
930,2.76793125682673e-14
931,2.30573483386782e-14
932,8.29176338493356e-15
933,1.24184607979e-14
934,9.66017987325786e-15
935,2.11198984127615e-14
936,2.1590767559671e-14
937,2.81862219055892e-14
938,2.15576570875686e-14
939,6.49032782152441e-15
940,9.5056555231593e-15
941,1.17401490162569e-14
942,1.53766474958681e-14
943,2.30357128261705e-14
944,2.10430938538746e-14
945,2.91774904548065e-14
946,7.91301949582315e-15
947,1.23479870749282e-14
948,1.68396340368545e-14
949,1.33800488536924e-14
950,2.54904954392466e-14
951,3.02225411637078e-14
952,3.23538608716908e-14
953,4.66992184997649e-15
954,1.27049045454399e-14
955,1.34007678637584e-14
956,1.78593435430762e-14
957,1.81774139734556e-14
958,3.01523908307435e-14
959,3.04625956923721e-14
960,1.14480143539552e-14
961,1.13755967505836e-14
962,1.13786682572946e-14
963,1.88190220037321e-14
964,1.95764572424292e-14
965,2.63250869277458e-14
966,4.13512892384158e-14
967,8.26095359225977e-15
968,8.94184666841566e-15
969,1.06661403448765e-14
970,1.51978307684804e-14
971,2.5319618995659e-14
972,1.66211893823939e-14
973,1.44730959221619e-14
974,8.73834930645773e-15
975,1.09448016391481e-14
976,1.30972211841472e-14
977,2.20585496094004e-14
978,2.59479039090728e-14
979,3.75166888998508e-14
980,2.34874223488413e-14
981,5.6102477968695e-15
982,6.98422919434933e-15
983,1.31978221498691e-14
984,1.47414498027133e-14
985,2.70161457981001e-14
986,3.41193016110868e-14
987,2.9094915830244e-14
988,1.456834423256e-14
989,1.26254249080881e-14
990,1.70022806444115e-14
991,1.99376205824303e-14
992,3.29513689088237e-14
993,2.79873621166563e-14
994,2.41823384122358e-14
995,1.00744375577372e-14
996,1.25181768052178e-14
997,9.21408494167567e-15
998,1.29802635083307e-14
999,2.65415753443044e-14
1000,1.44393006365926e-14
1001,3.12061386348116e-14
1002,6.55555429893176e-15
1003,8.45644545558316e-15
1004,8.78340796129519e-15
1005,1.70336900925008e-14
1006,3.37928711162129e-14
1007,3.08481908518021e-14
1008,2.67192774341011e-14
1009,9.21910914374189e-15
1010,1.2460870370116e-14
1011,1.21643395439085e-14
1012,8.58881773407091e-15
1013,1.72736663492911e-14
1014,1.94179082118477e-14
1015,3.79899546779402e-14
1016,1.31283451443648e-14
1017,9.3702168435715e-15
1018,1.27423496138502e-14
1019,2.08569648967446e-14
1020,1.57175696112497e-14
1021,1.9031825533026e-14
1022,2.02819139073644e-14
1023,9.72261082038198e-15
1024,1.31629899952798e-14
1025,1.09720161456133e-14
1026,1.46575858662411e-14
1027,1.74227667257358e-14
1028,3.13206317389661e-14
1029,3.71525717935056e-14
1030,1.36471878073918e-14
1031,1.03414485712649e-14
1032,1.49390039872187e-14
1033,2.02182827761731e-14
1034,2.08911185852045e-14
1035,2.653939675467e-14
1036,3.5620466649953e-14
1037,6.76837111098564e-15
1038,1.2564837542826e-14
1039,1.64343558184147e-14
1040,1.60068954286273e-14
1041,2.50246352293682e-14
1042,4.24894326674942e-14
1043,2.40440151146e-14
1044,1.55142614927625e-14
1045,1.40684876242423e-14
1046,6.80335400921499e-15
1047,1.5321249715563e-14
1048,2.4158604654264e-14
1049,4.10605318504128e-14
1050,2.90249186774305e-14
1051,9.43524267075367e-15
1052,1.30872666783088e-14
1053,9.09505538438541e-15
1054,1.61964564003851e-14
1055,2.37456470401965e-14
1056,3.10248542526362e-14
1057,3.14505924916041e-14
1058,1.51156477590728e-14
1059,8.08847835738657e-15
1060,1.3500354096537e-14
1061,1.89863802985117e-14
1062,2.59083593202796e-14
1063,2.40550965246065e-14
1064,3.29077563633871e-14
1065,8.78243588200285e-15
1066,1.16658040444655e-14
1067,2.07337282115495e-14
1068,1.83765964826895e-14
1069,2.63963025941629e-14
1070,2.30126717535004e-14
1071,2.6962036435385e-14
1072,1.06629543133165e-14
1073,1.51522903103312e-14
1074,1.15591782409642e-14
1075,1.30049397522794e-14
1076,2.82907949732923e-14
1077,2.70634603337725e-14
1078,3.52983772894057e-14
1079,1.23147513739836e-14
1080,9.50336596817429e-15
1081,8.41159090458669e-15
1082,1.41094306136108e-14
1083,1.41361537113944e-14
1084,1.79531695514502e-14
1085,3.03447053235129e-14
1086,1.37248727885319e-14
1087,1.26454908660084e-14
1088,1.70827073232627e-14
1089,6.39823303182034e-15
1090,1.85082054910467e-14
1091,1.96994152473719e-14
1092,2.20058059065659e-14
1093,7.01165751606472e-15
1094,1.16642430012785e-14
1095,1.71295000200963e-14
1096,1.34621166679749e-14
1097,2.0729488688238e-14
1098,2.38774654244514e-14
1099,3.67931991352252e-14
1100,1.03415852973394e-14
1101,1.46769260464459e-14
1102,1.10739472569865e-14
1103,1.40642825414147e-14
1104,2.44437642385343e-14
1105,3.44931044399376e-14
1106,2.2665053098703e-14
1107,1.19697362842209e-14
1108,1.36004964380224e-14
1109,1.73022987585435e-14
1110,1.19613666112642e-14
1111,2.99407539351604e-14
1112,1.87550637080138e-14
1113,3.85021926165429e-14
1114,1.14767010083845e-14
1115,1.2613967762164e-14
1116,1.08852868231312e-14
1117,1.66555896290747e-14
1118,1.67388925414606e-14
1119,3.15986240556456e-14
1120,2.66030958654909e-14
1121,1.08476974002646e-14
1122,6.55610224523749e-15
1123,9.32023465142297e-15
1124,2.5555768235922e-14
1125,2.17040412670842e-14
1126,2.79100061677074e-14
1127,2.07245579891935e-14
1128,6.12616899444578e-15
1129,1.52483898844442e-14
1130,7.87985121398424e-15
1131,1.40848348310298e-14
1132,2.73597118021235e-14
1133,2.27501101924606e-14
1134,1.94976818231693e-14
1135,5.85041103742395e-15
1136,8.75853717072745e-15
1137,7.14701310131865e-15
1138,1.69381308218907e-14
1139,2.88482017429171e-14
1140,3.22201799251093e-14
1141,2.95156942452677e-14
1142,8.74507671433403e-15
1143,1.13449593415011e-14
1144,1.18482124080459e-14
1145,1.30972873468661e-14
1146,1.72674726292827e-14
1147,2.82031572152783e-14
1148,3.36304144388822e-14
1149,8.09581520168258e-15
1150,5.49676194693883e-15
1151,1.13423145489804e-14
1152,9.90790228659333e-15
1153,2.45842234259402e-14
1154,1.77102482284932e-14
1155,3.08897668846279e-14
1156,9.66284710436661e-15
1157,7.45791181813683e-15
1158,8.32409886663214e-15
1159,1.8175430378657e-14
1160,1.78847741957906e-14
1161,1.59523473002882e-14
1162,3.14029484769415e-14
1163,9.05940251782849e-15
1164,1.12335428799753e-14
1165,8.46396760629549e-15
1166,1.56304118787852e-14
1167,1.4684007113235e-14
1168,3.01315207675727e-14
1169,2.9115959777833e-14
1170,8.72778759376815e-15
1171,8.32395293770067e-15
1172,9.59774504633166e-15
1173,2.08519727894499e-14
1174,2.43840970902301e-14
1175,3.46997988001983e-14
1176,3.3988431825945e-14
1177,1.52806694365562e-14
1178,1.30376496310092e-14
1179,9.83330152534512e-15
1180,1.81494432185022e-14
1181,2.73715912784388e-14
1182,1.58562204353231e-14
1183,1.77440607826138e-14
1184,6.81693214512539e-15
1185,1.14339553839402e-14
1186,1.17453963939681e-14
1187,1.74815469226241e-14
1188,2.46861434291437e-14
1189,2.43064080608783e-14
1190,2.04311548097051e-14
1191,1.07439966132481e-14
1192,5.75096161116493e-15
1193,1.43580250820006e-14
1194,1.19576617946051e-14
1195,1.17991354083097e-14
1196,1.95823718771753e-14
1197,3.30055800728167e-14
1198,8.57862855268245e-15
1199,1.04919144123782e-14
1200,1.10229974686201e-14
1201,1.95387784362661e-14
1202,1.22406482877973e-14
1203,3.2509570795154e-14
1204,2.78279036674473e-14
1205,1.40441318236649e-14
1206,7.48786472937115e-15
1207,1.15260746035716e-14
1208,1.51148969689331e-14
1209,2.31472386202876e-14
1210,1.74245590253897e-14
1211,1.76213215273063e-14
1212,1.04394776115434e-14
1213,1.4627401279849e-14
1214,1.87401756883248e-14
1215,1.88493493999074e-14
1216,2.37097879681508e-14
1217,2.42658144319553e-14
1218,3.69928219297656e-14
1219,1.05857066591524e-14
1220,8.68143891277317e-15
1221,1.03182927591409e-14
1222,2.11012544866081e-14
1223,3.06695941963067e-14
1224,3.61550298189452e-14
1225,3.17253887284018e-14
1226,9.98207127204636e-15
1227,1.23160445494729e-14
1228,1.12015761429987e-14
1229,1.08484934741242e-14
1230,1.27863552757966e-14
1231,2.59377629995611e-14
1232,1.50247965484457e-14
1233,7.87879800069355e-15
1234,1.45230420394041e-14
1235,1.38556804519357e-14
1236,1.54339293464258e-14
1237,1.53384280066028e-14
1238,3.36842400904442e-14
1239,2.5043075118358e-14
1240,7.34747143210965e-15
1241,1.47099144767346e-14
1242,1.06740762856612e-14
1243,2.26522699922087e-14
1244,2.63703634603482e-14
1245,3.39727984126006e-14
1246,3.2726286464354e-14
1247,1.02631007089306e-14
1248,1.0295645354248e-14
1249,7.63551538350565e-15
1250,1.903812063826e-14
1251,2.66836673849481e-14
1252,2.64989796020298e-14
1253,1.70638973566979e-14
1254,1.07782239785219e-14
1255,1.27843145378534e-14
1256,1.03847442127397e-14
1257,1.75536929284938e-14
1258,2.8882269751188e-14
1259,2.50925996879009e-14
1260,2.14189120835322e-14
1261,1.03606085854654e-14
1262,8.69782758696623e-15
1263,1.54444677458574e-14
1264,1.08781763999038e-14
1265,2.17126702819736e-14
1266,1.685582358703e-14
1267,4.38419130169519e-14
1268,1.12445566978776e-14
1269,8.52946986425142e-15
1270,1.40653759878764e-14
1271,1.80730184701732e-14
1272,2.5965067511744e-14
1273,1.70853053401386e-14
1274,3.1771101265689e-14
1275,1.04757252894035e-14
1276,1.0495365427282e-14
1277,6.90678581982358e-15
1278,2.19429823196839e-14
1279,9.08633843685802e-15
1280,1.04761782874144e-14
1281,1.87429826890247e-14
1282,6.16406992038898e-15
1283,7.77082234360355e-15
1284,1.3914101121973e-14
1285,1.59617428226889e-14
1286,2.23139627126016e-14
1287,2.98630874983596e-14
1288,3.33151132289575e-14
1289,6.91400223311642e-15
1290,7.92228159876106e-15
1291,1.84229278932111e-14
1292,1.41331998885465e-14
1293,2.71348229331023e-14
1294,2.71604747444613e-14
1295,9.65558941687563e-15
1296,9.09165082245126e-15
1297,9.07876113506366e-15
1298,1.13559768230353e-14
1299,9.81878598547026e-15
1300,1.79048842634081e-14
1301,3.02377508722563e-14
1302,2.75735367492171e-14
1303,1.13896454823885e-14
1304,7.68997322471898e-15
1305,1.77724612809172e-14
1306,1.84582827255501e-14
1307,2.51312449676467e-14
1308,3.47969414313711e-14
1309,1.86260427910805e-14
1310,8.87813680584364e-15
1311,7.5060938867268e-15
1312,1.17982953567875e-14
1313,1.3242709537047e-14
1314,1.88429666565705e-14
1315,3.48810406855988e-14
1316,3.38175202955045e-14
1317,1.22191541621363e-14
1318,1.05055843736133e-14
1319,1.49990556883635e-14
1320,1.34836893657359e-14
1321,2.21564406966174e-14
1322,1.84083310499444e-14
1323,4.25023719180852e-14
1324,1.16599810542517e-14
1325,7.74442086969503e-15
1326,1.47285968683959e-14
1327,2.07131211706589e-14
1328,2.33056013926218e-14
1329,2.78919614331906e-14
1330,2.55243149158623e-14
1331,1.15587994436608e-14
1332,1.36706486276657e-14
1333,1.12939764947723e-14
1334,1.57151875562895e-14
1335,3.089882558597e-14
1336,2.68710080153049e-14
1337,3.09007518066234e-14
1338,5.86255660759636e-15
1339,1.07497206197456e-14
1340,1.19163009058853e-14
1341,1.4342785630052e-14
1342,1.65257344547789e-14
1343,2.84997257147706e-14
1344,2.10410417418622e-14
1345,1.27899360133122e-14
1346,9.95313428031798e-15
1347,1.70258389029282e-14
1348,1.72603271644256e-14
1349,3.6299939688954e-14
1350,3.376044370565e-14
1351,2.15626456301604e-14
1352,7.93215176957176e-15
1353,1.2280520576492e-14
1354,1.3613907851258e-14
1355,2.2743712964819e-14
1356,2.04012654250309e-14
1357,2.84574908448711e-14
1358,3.90625494452242e-14
1359,1.04063689003505e-14
1360,1.26720432232101e-14
1361,1.22999699520688e-14
1362,2.28695027626559e-14
1363,2.26573923466262e-14
1364,2.31917779626652e-14
1365,3.46452763720107e-14
1366,8.87902221384268e-15
1367,8.83084535211555e-15
1368,3.81396023365237e-15
1369,2.00224744935649e-14
1370,2.99687556843663e-14
1371,3.46163218684045e-14
1372,3.55250462062542e-14
1373,1.38102865920517e-14
1374,1.33795270862835e-14
1375,1.4711234167115e-14
1376,1.27240607550679e-14
1377,2.33089277393824e-14
1378,1.188333968445e-14
1379,2.27688083272034e-14
1380,1.03439967231966e-14
1381,3.58664873896963e-15
1382,7.84318508620166e-15
1383,1.17347806806327e-14
1384,1.47762979822685e-14
1385,2.42122906482326e-14
1386,3.18738255006921e-14
1387,1.19909254952555e-14
1388,1.21473777686778e-14
1389,1.59101596897955e-14
1390,1.97797530165625e-14
1391,1.71173628697041e-14
1392,3.27265789726295e-14
1393,3.00089674310805e-14
1394,1.25226313264589e-14
1395,7.26632071808735e-15
1396,1.28143972097309e-14
1397,2.03720537172004e-14
1398,2.01001326722e-14
1399,2.76547895162112e-14
1400,2.91934272181726e-14
1401,1.29195099692836e-14
1402,1.53433735061097e-14
1403,1.08930504152359e-14
1404,9.36888110854534e-15
1405,3.11076568951963e-14
1406,4.19392265445219e-14
1407,3.44575360303849e-14
1408,6.53192407068824e-15
1409,1.1381060136193e-14
1410,1.2668631213652e-14
1411,1.72743385127706e-14
1412,2.15977195115426e-14
1413,3.06100353567193e-14
1414,2.74890598632865e-14
1415,1.16303135323356e-14
1416,4.58054181686371e-15
1417,1.16411446537619e-14
1418,1.62477110219349e-14
1419,2.11724294745467e-14
1420,3.0902990085595e-14
1421,3.16928248280047e-14
1422,9.06758722931716e-15
1423,1.29457189280771e-14
1424,1.71961585524293e-14
1425,1.09347863859171e-14
1426,1.51402549755583e-14
1427,3.20750096674681e-14
1428,3.25092690152971e-14
1429,9.38487458190899e-15
1430,9.89934299288271e-15
1431,1.31816496454098e-14
1432,1.24681678539967e-14
1433,1.70871345429948e-14
1434,2.22832265818678e-14
1435,2.86548448625068e-14
1436,1.16814143272219e-14
1437,1.14622793775989e-14
1438,8.79397639140983e-15
1439,1.97406560805086e-14
1440,2.53277678987165e-14
1441,4.01546765522299e-14
1442,2.98446498431717e-14
1443,1.21972209219498e-14
1444,9.91800723025191e-15
1445,1.83244969337091e-14
1446,1.55929549199977e-14
1447,1.52052687046574e-14
1448,4.16442434937358e-14
1449,1.85878749559185e-14
1450,1.15927605302515e-14
1451,1.23211018753497e-14
1452,1.61086049668461e-14
1453,1.83081698273716e-14
1454,2.25060819148075e-14
1455,4.1891158563405e-14
1456,4.34058812192772e-14
1457,1.08991780766481e-14
1458,1.12363892106589e-14
1459,1.09111087300031e-14
1460,1.54984264659669e-14
1461,2.26526797902652e-14
1462,3.18395967153579e-14
1463,2.54711608443348e-14
1464,8.9528683155996e-15
1465,1.48403198948282e-14
1466,8.77619708726655e-15
1467,1.64160442093165e-14
1468,1.77468495273103e-14
1469,3.43863177326178e-14
1470,3.63242921171896e-14
1471,1.09491443397871e-14
1472,1.61483607576063e-14
1473,1.52968304742601e-14
1474,1.54811715609223e-14
1475,1.78151388210401e-14
1476,2.18745510036728e-14
1477,2.54636298809626e-14
1478,1.2049690806482e-14
1479,7.70664910510625e-15
1480,1.88939724624972e-14
1481,2.04236871794622e-14
1482,1.71885291588081e-14
1483,2.71675783799875e-14
1484,2.12260204956607e-14
1485,1.07688594164319e-14
1486,1.83483401425762e-14
1487,9.65241841460697e-15
1488,2.19046797762042e-14
1489,2.05488418107283e-14
1490,2.94472466643385e-14
1491,3.58037185881248e-14
1492,7.29323204766287e-15
1493,1.01978698660072e-14
1494,1.37597835646494e-14
1495,2.0965814110642e-14
1496,1.98956718660388e-14
1497,2.90955881663316e-14
1498,4.37108315143151e-14
1499,1.23900371184194e-14
1500,9.26152792592897e-15
1501,1.08997810409811e-14
1502,1.31095348303073e-14
1503,2.11661251687583e-14
1504,2.43319070397271e-14
1505,3.58965602407699e-14
1506,1.07342036240055e-14
1507,8.70249521853531e-15
1508,1.46429882662242e-14
1509,1.63023572534628e-14
1510,2.2497328100379e-14
1511,2.27516723377724e-14
1512,2.07372097707366e-14
1513,8.01721642502489e-15
1514,1.07707258890781e-14
1515,1.25374601710042e-14
1516,2.03535770439199e-14
1517,1.25984790461123e-14
1518,2.06194074370407e-14
1519,3.11551902272313e-14
1520,1.23238576265784e-14
1521,8.44338218344245e-15
1522,9.33866473097469e-15
1523,2.02015959121394e-14
1524,1.46278085739876e-14
1525,2.40004339885197e-14
1526,3.20535406656905e-14
1527,1.12924896144199e-14
1528,7.44194714272293e-15
1529,7.71422299239254e-15
1530,1.23046740960118e-14
1531,1.40988192826263e-14
1532,3.12792605083879e-14
1533,4.50991892810289e-14
1534,1.47663395728581e-14
1535,1.57013592597636e-14
1536,1.1055848336323e-14
1537,9.13099739111018e-15
1538,2.35831169977398e-14
1539,1.83840771698602e-14
1540,2.61979879088547e-14
1541,1.22848324834522e-14
1542,1.30099110822361e-14
1543,1.46443328476585e-14
1544,9.84097910998618e-15
1545,1.96337746993373e-14
1546,3.6314673924272e-14
1547,2.73203879853684e-14
1548,1.4197648265593e-14
1549,1.03626540768438e-14
1550,1.33721720535562e-14
1551,9.0769378922546e-15
1552,2.74328428184655e-14
1553,2.51225274735367e-14
1554,3.26459670668764e-14
1555,1.35077194260732e-14
1556,7.32071300312186e-15
1557,1.50920707849528e-14
1558,1.20103805942529e-14
1559,2.70561190830025e-14
1560,4.03143509199674e-14
1561,4.89894595405637e-14
1562,8.02744356770164e-15
1563,9.6220088246758e-15
1564,1.37485812917563e-14
1565,9.15560859003002e-15
1566,1.56807229060467e-14
1567,3.33170176943331e-14
1568,1.73122005515717e-14
1569,1.01843739907208e-14
1570,8.80241295391423e-15
1571,1.6740508423917e-14
1572,2.07096290515263e-14
1573,2.65766015385153e-14
1574,3.17771554440571e-14
1575,3.62924883458486e-14
1576,1.27356826837738e-14
1577,1.55092839833483e-14
1578,1.10373593113655e-14
1579,1.01957724822441e-14
1580,2.43267664135706e-14
1581,3.19437731287107e-14
1582,3.40594104762973e-14
1583,1.17363811262512e-14
1584,7.08557458277464e-15
1585,9.07764502615537e-15
1586,1.69184967465314e-14
1587,1.75004093785641e-14
1588,2.44165250377843e-14
1589,2.9768526374068e-14
1590,1.18065451931731e-14
1591,1.06223106825915e-14
1592,1.35514160169838e-14
1593,1.66184521706711e-14
1594,2.01178570053762e-14
1595,3.27810182219299e-14
1596,2.99154865657179e-14
1597,1.13973301737172e-14
1598,1.36237517333652e-14
1599,1.27610936372749e-14
1600,1.74972832585345e-14
1601,2.64759922489336e-14
1602,2.81866749354093e-14
1603,2.40894265000843e-14
1604,9.35581333450216e-15
1605,8.32587804374121e-15
1606,1.33817628064663e-14
1607,5.99043615419008e-15
1608,2.06386137249087e-14
1609,2.89493351620267e-14
1610,2.89183939836284e-14
1611,1.30608086378075e-14
1612,8.44372459990959e-15
1613,1.48877728603569e-14
1614,1.09801722488444e-14
1615,3.05237341075363e-14
1616,2.9861266513021e-14
1617,2.86584985739986e-14
1618,1.37871035766739e-14
1619,1.37257932046299e-14
1620,1.43665745439151e-14
1621,1.56029072008128e-14
1622,2.5564149491236e-14
1623,2.25877041051952e-14
1624,2.63272585426115e-14
1625,6.40514288673873e-15
1626,1.20709112300697e-14
1627,1.2527514835486e-14
1628,1.51985690747258e-14
1629,2.01373108828681e-14
1630,2.17336606765037e-14
1631,2.07443588437507e-14
1632,1.02025868105497e-14
1633,1.1058246119157e-14
1634,9.33316904001699e-15
1635,9.76649316695969e-15
1636,1.80167872450128e-14
1637,2.93237096650335e-14
1638,2.79424160300133e-14
1639,8.51108605050695e-15
1640,6.57298599068319e-15
1641,1.03002202407836e-14
1642,8.21084489244114e-15
1643,2.37436785694195e-14
1644,2.70772830634116e-14
1645,3.30100938426861e-14
1646,1.01502839052657e-14
1647,8.8138991306276e-15
1648,7.35216084064565e-15
1649,1.24207662681546e-14
1650,2.78497864312999e-14
1651,3.556350990305e-14
1652,3.87695863929934e-14
1653,6.75822911629437e-15
1654,1.2418218892036e-14
1655,1.208768015468e-14
1656,2.73156238339931e-14
1657,2.24734485255494e-14
1658,3.41586101375818e-14
1659,3.29929531004128e-14
1660,8.45577304545513e-15
1661,1.08948265994413e-14
1662,1.15702273636194e-14
1663,2.12122092914132e-14
1664,1.847238894285e-14
1665,3.26147961728078e-14
1666,1.11090398319926e-14
1667,5.36875094559131e-15
1668,1.12700072904352e-14
1669,1.04415797181094e-14
1670,1.7589267082087e-14
1671,1.65712615369331e-14
1672,3.03465059889837e-14
1673,2.74852423097541e-14
1674,1.06769165008472e-14
1675,1.55729153019495e-14
1676,1.47411459362465e-14
1677,1.29898128246431e-14
1678,1.67595008231642e-14
1679,4.35861288569054e-14
1680,3.48157805819196e-14
1681,7.5009708146083e-15
1682,1.53967639658144e-14
1683,7.33911781839339e-15
1684,1.40740495120137e-14
1685,1.65367029517558e-14
1686,3.58659799635771e-14
1687,2.69010363115605e-14
1688,7.03459927416736e-15
1689,8.8884187517093e-15
1690,1.64757736448567e-14
1691,1.37464197164142e-14
1692,2.21003125782704e-14
1693,2.54431633585202e-14
1694,2.21696592409683e-14
1695,1.06347749989924e-14
1696,1.02535016460245e-14
1697,1.623342199658e-14
1698,2.33100362416111e-14
1699,1.98038817551321e-14
1700,3.311163434853e-14
1701,3.56989129749142e-14
1702,1.31810035585552e-14
1703,1.55905530210943e-14
1704,1.29091488324739e-14
1705,1.77796217044512e-14
1706,3.3071797323269e-14
1707,3.04486284137609e-14
1708,3.047185000289e-14
1709,1.21851723133642e-14
1710,1.0777342342142e-14
1711,8.6694807444241e-15
1712,1.40328711361184e-14
1713,1.71374950529292e-14
1714,3.62311353875291e-14
1715,4.41715313657783e-14
1716,7.61057252104304e-15
1717,1.28821368072743e-14
1718,1.55777656322977e-14
1719,1.26425755433734e-14
1720,2.39225304597287e-14
1721,2.8128634957139e-14
1722,2.29248561617923e-14
1723,1.03521602075137e-14
1724,1.26604936682759e-14
1725,1.79446253802001e-14
1726,1.24260982015611e-14
1727,2.31903555589668e-14
1728,2.39454709632325e-14
1729,2.65406512369066e-14
1730,1.48963959404064e-14
1731,1.11577599435188e-14
1732,1.27253046175743e-14
1733,1.85960261186042e-14
1734,2.64308235238703e-14
1735,2.13886611213197e-14
1736,2.30995573738541e-14
1737,1.10873530421606e-14
1738,1.14372922456473e-14
1739,6.41129396662971e-15
1740,1.70319490632697e-14
1741,2.57453853099195e-14
1742,2.01175441452477e-14
1743,1.41751758935732e-14
1744,1.08189893397042e-14
1745,1.09513730867148e-14
1746,1.54323378319604e-14
1747,1.38281054842115e-14
1748,2.08667878322362e-14
1749,2.40583023004108e-14
1750,3.26232585966776e-14
1751,1.13496134031385e-14
1752,1.28991463616711e-14
1753,1.50820655164403e-14
1754,1.49828078285937e-14
1755,1.25723640540405e-14
1756,3.51373716224446e-14
1757,3.5058079934262e-14
1758,1.0167106955265e-14
1759,7.87991124076098e-15
1760,1.20546108643622e-14
1761,1.18402247440541e-14
1762,2.02005929056164e-14
1763,2.71351126219843e-14
1764,3.01575326925307e-14
1765,9.4686015525944e-15
1766,6.22543339212767e-15
1767,9.54964501275438e-15
1768,1.16060064463027e-14
1769,1.54030448363855e-14
1770,1.97009856340225e-14
1771,3.7740739101114e-14
1772,1.16514867926107e-14
1773,1.1874242218632e-14
1774,1.14739460630234e-14
1775,1.45433454200734e-14
1776,1.44461065112735e-14
1777,2.926275064331e-14
1778,2.94963925864379e-14
1779,1.28871837797405e-14
1780,1.48314254881667e-14
1781,1.3262499914332e-14
1782,1.11149237785568e-14
1783,2.12842521933495e-14
1784,2.39670578945289e-14
1785,2.24931273235675e-14
1786,1.1047360280236e-14
1787,1.6471921264793e-14
1788,1.2024829849286e-14
1789,1.68678588363738e-14
1790,3.04434042562961e-14
1791,2.03714758170221e-14
1792,3.03172917985542e-14
1793,1.08827741005299e-14
1794,9.44820855610661e-15
1795,1.48069771846385e-14
1796,7.29299972923337e-15
1797,2.5470412977311e-14
1798,2.93749431603911e-14
1799,1.72324244935738e-14
1800,5.04260430224519e-15
1801,1.14131755017968e-14
1802,5.35001377822674e-15
1803,1.23113320845379e-14
1804,9.77649727005311e-15
1805,2.7813784865887e-14
1806,2.73045856981388e-14
1807,1.18478985823925e-14
1808,1.15342953383486e-14
1809,1.12691965676876e-14
1810,1.81167805667561e-14
1811,3.01699584649368e-14
1812,3.24070511317093e-14
1813,1.55273535228518e-14
1814,8.15564069241545e-15
1815,1.32549007437181e-14
1816,1.45304822433187e-14
1817,2.13421847303364e-14
1818,2.79600727448373e-14
1819,1.90167035625386e-14
1820,2.70856817996802e-14
1821,8.6924670817285e-15
1822,1.20676504537683e-14
1823,1.07907147277718e-14
1824,1.53371367483401e-14
1825,1.61038793122328e-14
1826,3.03646509823541e-14
1827,3.26570940754429e-14
1828,1.14450954632887e-14
1829,9.72420184856623e-15
1830,1.11142130828583e-14
1831,1.29824455206679e-14
1832,2.40226378221561e-14
1833,2.26612540254044e-14
1834,2.94049321755307e-14
1835,1.11160061169399e-14
1836,4.92485025499279e-15
1837,1.03529131310556e-14
1838,5.56090578452831e-15
1839,2.88963094412699e-14
1840,1.86529130388288e-14
1841,3.38537556444804e-14
1842,9.78576965601933e-15
1843,6.6892009875358e-15
1844,1.25046620019526e-14
1845,1.63004017941824e-14
1846,2.88753729264224e-14
1847,3.6753800870643e-14
1848,3.24679072523567e-14
1849,5.70216700992913e-15
1850,1.01335054960412e-14
1851,1.30788516283285e-14
1852,2.10984775868467e-14
1853,2.18723175371759e-14
1854,1.21307318750426e-14
1855,2.65814028308461e-14
1856,7.41129040715204e-15
1857,1.53208057676944e-14
1858,1.04186409457429e-14
1859,2.05167529965282e-14
1860,3.29020966906731e-14
1861,2.2077997259878e-14
1862,2.99739110621525e-14
1863,8.51758604742032e-15
1864,7.35121005712548e-15
1865,1.20228574625047e-14
1866,1.35493906302172e-14
1867,2.4631374097579e-14
1868,3.66079489914107e-14
1869,2.24600103731904e-14
1870,1.03491610100988e-14
1871,1.3816537386496e-14
1872,9.58140654031393e-15
1873,1.19817217033876e-14
1874,1.95868512740166e-14
1875,3.80445023792124e-14
1876,3.71180900279884e-14
1877,3.07132948502975e-15
1878,1.04727767278916e-14
1879,1.0415643900535e-14
1880,1.23252480335788e-14
1881,1.72634247104627e-14
1882,2.1327223979794e-14
1883,3.9149143250404e-14
1884,9.46403711596019e-15
1885,1.13708828051247e-14
1886,1.02819504415876e-14
1887,1.80994477140763e-14
1888,2.42111505211517e-14
1889,2.66627113795187e-14
1890,3.45689656483456e-14
1891,1.1913099844026e-14
1892,8.83325250549619e-15
1893,1.69835330832369e-14
1894,2.15511643220059e-14
1895,2.50675428887298e-14
1896,2.15449088618208e-14
1897,1.89146534355368e-14
1898,1.31788248667083e-14
1899,1.32424882243866e-14
1900,1.48240120616989e-14
1901,5.16662502618822e-15
1902,3.10714295602287e-14
1903,3.51539711598821e-14
1904,2.70500358724978e-14
1905,9.71040457969706e-15
1906,1.33965874299934e-14
1907,1.4569595629654e-14
1908,1.87685764985999e-14
1909,2.99111612681136e-14
1910,2.21175191344306e-14
1911,2.23223340733251e-14
1912,1.19688071766899e-14
1913,8.41536808749264e-15
1914,1.26179337097892e-14
1915,2.14481773005398e-14
1916,2.06901525066256e-14
1917,2.57547171607445e-14
1918,2.47201246027581e-14
1919,1.09879723536028e-14
1920,9.99665765372742e-15
1921,1.01357840790894e-14
1922,1.90921190138935e-14
1923,9.7960796589456e-15
1924,3.2605196771767e-14
1925,2.55753161705955e-14
1926,1.0796568526741e-14
1927,1.19871715122899e-14
1928,6.52207085628872e-15
1929,1.52346537799662e-14
1930,3.20222416490047e-14
1931,3.55412595517524e-14
1932,2.58155743894874e-14
1933,9.04534751921126e-15
1934,1.50364003144427e-14
1935,1.96321539958069e-14
1936,2.10916668455692e-14
1937,2.30692523371177e-14
1938,3.34752788251026e-14
1939,3.21475200662431e-14
1940,9.04309223163871e-15
1941,6.60870174008718e-15
1942,1.02031271165102e-14
1943,1.96356936540031e-14
1944,2.523044693493e-14
1945,2.27644421569044e-14
1946,1.67948071465935e-14
1947,8.03462926220073e-15
1948,1.41830922684677e-14
1949,1.13796723618866e-14
1950,1.59244754495882e-14
1951,3.43130322857596e-14
1952,3.85406945495926e-14
1953,3.76038604797079e-14
1954,1.34465723061701e-14
1955,1.47109011325893e-14
1956,1.71858453703285e-14
1957,1.29294845648384e-14
1958,2.78279729361466e-14
1959,2.550371485581e-14
1960,3.45407732472194e-14
1961,9.87998969753871e-15
1962,8.67311055533991e-15
1963,1.38334621131146e-14
1964,1.65671006060857e-14
1965,2.35538511218538e-14
1966,3.17694991205904e-14
1967,4.40137843958263e-14
1968,7.96629921775934e-15
1969,1.47739904270799e-14
1970,1.04453071070221e-14
1971,7.46510923940612e-15
1972,2.487338398794e-14
1973,2.67494468146031e-14
1974,2.53029921496515e-14
1975,1.26019382540316e-14
1976,1.28715967170432e-14
1977,1.32190196608293e-14
1978,1.14058937328688e-14
1979,1.25542999135457e-14
1980,2.7951742736771e-14
1981,2.4720547745488e-14
1982,7.83591059423474e-15
1983,6.36071051103334e-15
1984,8.98113910185831e-15
1985,1.35871221587043e-14
1986,8.88787348482439e-15
1987,2.02730494548132e-14
1988,1.23815223163838e-14
1989,8.04168327714998e-15
1990,8.93095145296765e-15
1991,9.0461564465023e-15
1992,2.20981411191294e-14
1993,1.95183146787455e-14
1994,3.00028337364524e-14
1995,2.90025073434227e-14
1996,8.62061618184743e-15
1997,8.7139434854977e-15
1998,1.33969404211117e-14
1999,7.22027967967264e-15
2000,2.58241801264327e-14
2001,2.8928026868869e-14
2002,4.07769330561882e-14
2003,1.38053258564642e-14
2004,1.56120021693934e-14
2005,1.27644941161525e-14
2006,1.83270022652097e-14
2007,3.08499271728659e-14
2008,2.89275738933981e-14
2009,2.31419326729959e-14
2010,7.38811229333983e-15
2011,8.95612157216256e-15
2012,1.51606827892031e-14
2013,1.51289420746815e-14
2014,2.41721653481323e-14
2015,2.50076318855274e-14
2016,2.46792722342705e-14
2017,8.63119537944556e-15
2018,1.09180643003933e-14
2019,1.49334276800292e-14
2020,2.37674031639515e-14
2021,2.43796882976456e-14
2022,2.00880634279155e-14
2023,3.20027177814232e-14
2024,5.48693162214052e-15
2025,9.04769221979991e-15
2026,6.32746257213573e-15
2027,2.39499864479201e-14
2028,2.07626910075857e-14
2029,2.02025127282872e-14
2030,3.20972461716726e-14
2031,1.22879283616301e-14
2032,9.66530183801564e-15
2033,9.6088805254579e-15
2034,1.46589723972975e-14
2035,2.48703394596375e-14
2036,2.44400933686196e-14
2037,3.74880947043847e-14
2038,1.58327908675705e-14
2039,8.30358040693146e-15
2040,1.23043587702452e-14
2041,1.89093385658916e-14
2042,1.49990251385487e-14
2043,1.81256393884782e-14
2044,2.72825157233954e-14
2045,9.59511658612523e-15
2046,1.03711046727626e-14
2047,1.27087920948191e-14
2048,1.4126783386838e-14
2049,2.21629739004642e-14
2050,3.23929857679055e-14
2051,2.84740764498429e-14
2052,1.28000706563539e-14
2053,1.21959651565964e-14
2054,1.30175911104562e-14
2055,1.87643014472985e-14
2056,1.48295293924371e-14
2057,2.3887630457441e-14
2058,2.55333688295446e-14
2059,1.28747584707924e-14
2060,1.06752281829066e-14
2061,7.86137824548236e-15
2062,1.65848848091488e-14
2063,1.67588034924271e-14
2064,2.13193563824492e-14
2065,2.76474431296165e-14
2066,9.95955996999651e-15
2067,1.0527309844962e-14
2068,1.22206175381113e-14
2069,2.51414145574468e-14
2070,2.59574804529024e-14
2071,2.07361685290183e-14
2072,2.85903856382087e-14
2073,1.25538366921566e-14
2074,1.4165816824975e-14
2075,1.39823523910349e-14
2076,1.86884087811827e-14
2077,2.25352246052111e-14
2078,3.10668402898434e-14
2079,2.41903299036542e-14
2080,1.26360192347795e-14
2081,1.42453974178105e-14
2082,1.15989470778813e-14
2083,1.21942970486262e-14
2084,1.44820221410879e-14
2085,2.07586770053175e-14
2086,3.18474409986527e-14
2087,1.35707644429321e-14
2088,1.37843018027811e-14
2089,1.1463931429111e-14
2090,2.01154345890301e-14
2091,1.8092959424241e-14
2092,1.31416236807434e-14
2093,2.66360627466242e-14
2094,1.35745758340054e-14
2095,9.06330887928405e-15
2096,1.35987115263536e-14
2097,9.63957386652395e-15
2098,1.91108533011614e-14
2099,3.04435298398582e-14
2100,3.72323478445962e-14
2101,1.04842546376565e-14
2102,1.41231730280007e-14
2103,2.12367965155541e-14
2104,1.51592584823063e-14
2105,3.37469863049362e-14
2106,3.07627004533646e-14
2107,2.88805931499561e-14
2108,2.75857373930873e-15
2109,1.14306958594334e-14
2110,1.18430599843741e-14
2111,1.44028436819511e-14
2112,1.84170859557504e-14
2113,2.04002162410308e-14
2114,1.93066903930589e-14
2115,9.91042710888296e-15
2116,1.21744370808156e-14
2117,1.48698293754794e-14
2118,1.27819119148201e-14
2119,1.79696773212783e-14
2120,3.85983328635125e-14
2121,2.53783963391014e-14
2122,7.57816441709609e-15
2123,1.23733815466302e-14
2124,1.03325563297648e-14
2125,1.00737404459158e-14
2126,2.16180624848366e-14
2127,3.30556105883543e-14
2128,2.2456424586216e-14
2129,1.17336965810855e-14
2130,1.44210384489834e-14
2131,1.05775373066323e-14
2132,1.92542940195592e-14
2133,2.23651377825207e-14
2134,3.09641138897961e-14
2135,2.62304260101726e-14
2136,1.31210020807351e-14
2137,1.15763156895614e-14
2138,1.6011564707081e-14
2139,1.71031356053755e-14
2140,2.35708181839849e-14
2141,3.96329886554464e-14
2142,4.78294390802808e-14
2143,8.88581440284844e-15
2144,9.71839489251271e-15
2145,7.83772297033664e-15
2146,1.29385470007617e-14
2147,1.8604372672215e-14
2148,2.87810542338635e-14
2149,3.76386719514366e-14
2150,1.12712043284553e-14
2151,1.17691007799114e-14
2152,1.40379776988003e-14
2153,1.61592376061634e-14
2154,1.50456775818831e-14
2155,1.77157411686145e-14
2156,2.56090255013418e-14
2157,9.32429442082384e-15
2158,1.04728496432547e-14
2159,6.96419928037193e-15
2160,2.331807324689e-14
2161,2.61215912291153e-14
2162,1.58509781474582e-14
2163,3.33153914173729e-14
2164,8.4016755875814e-15
2165,1.21422190562521e-14
2166,1.76165064006967e-14
2167,1.22005205926777e-14
2168,2.27511290963225e-14
2169,3.72154371931696e-14
2170,3.36132661473527e-14
2171,1.19884283653156e-14
2172,1.37991728392898e-14
2173,1.19101447703857e-14
2174,1.65049618431811e-14
2175,2.19719586669989e-14
2176,2.59968151270079e-14
2177,3.86282713297234e-14
2178,1.15994106863802e-14
2179,1.3682400832211e-14
2180,8.92677619621877e-15
2181,1.64518292982805e-14
2182,2.8483551959809e-14
2183,2.12445263119559e-14
2184,2.21693336139798e-14
2185,1.30670863891988e-14
2186,9.48753864147333e-15
2187,1.30603215404008e-14
2188,1.94565241108389e-14
2189,2.04232759041806e-14
2190,1.93265481225074e-14
2191,3.1802434357519e-14
2192,1.00376680544402e-14
2193,7.9167690167523e-15
2194,1.15392054597136e-14
2195,1.32957531873406e-14
2196,1.15938716232874e-14
2197,2.2308385558274e-14
2198,1.95082012207024e-14
2199,1.01216741545307e-14
2200,9.27475993359995e-15
2201,1.34465456665163e-14
2202,1.49806996659172e-14
2203,1.89063223478536e-14
2204,2.41732128023852e-14
2205,2.34076189466816e-14
2206,1.1053812236381e-14
2207,1.61306595441584e-14
2208,1.31010826613228e-14
2209,1.60648530804242e-14
2210,1.68645860789014e-14
2211,2.0316694551013e-14
2212,3.23533953261675e-14
2213,1.0686244208553e-14
2214,1.1588192509985e-14
2215,1.10020702434814e-14
2216,1.44471247726189e-14
2217,1.86881682068054e-14
2218,3.35544382488741e-14
2219,3.09344467148533e-14
2220,1.21078853488576e-14
2221,6.49359332861374e-15
2222,1.26507620538443e-14
2223,1.26985438190502e-14
2224,1.10702368676341e-14
2225,3.53386351191866e-14
2226,2.19414014436616e-14
2227,1.21778794657467e-14
2228,1.26357433908276e-14
2229,1.73930117658547e-14
2230,1.65178670926506e-14
2231,1.47730308724623e-14
2232,1.52523891530897e-14
2233,3.25098859381179e-14
2234,1.28072310849631e-14
2235,1.60612384993191e-14
2236,1.5722142931435e-14
2237,1.40692974586488e-14
2238,1.75522335753903e-14
2239,2.88082627368699e-14
2240,2.90602871742062e-14
2241,1.57066620163222e-14
2242,1.11238479990455e-14
2243,1.31092571499581e-14
2244,2.53375269055025e-14
2245,2.1242411645815e-14
2246,2.00153834665599e-14
2247,2.3122245924453e-14
2248,6.72673284336625e-15
2249,9.05740022795319e-15
2250,1.88477114074679e-14
2251,1.77900311607223e-14
2252,2.6812462749073e-14
2253,3.5178684693428e-14
2254,3.42278243545934e-14
2255,9.42175114656314e-15
2256,1.34463715979922e-14
2257,1.48824891189059e-14
2258,1.42681437435849e-14
2259,2.16833288069651e-14
2260,1.7211881822995e-14
2261,2.72666513190996e-14
2262,1.15114621520412e-14
2263,4.64355289322126e-15
2264,1.3970745827118e-14
2265,1.69573282285218e-14
2266,1.74150689227957e-14
2267,2.39687576482214e-14
2268,3.12147897268395e-14
2269,7.03166312210938e-15
2270,1.37107077796805e-14
2271,1.21988637080298e-14
2272,1.42909973875772e-14
2273,2.2474325570199e-14
2274,3.03930842698262e-14
2275,2.65802145636563e-14
2276,1.03592566800719e-14
2277,6.78511865493229e-15
2278,1.10074933283503e-14
2279,1.24752588805927e-14
2280,2.31989736111388e-14
2281,2.38602553970691e-14
2282,3.47881042540911e-14
2283,6.18161161144586e-15
2284,1.33496097942728e-14
2285,1.06252188059324e-14
2286,5.8846479501465e-15
2287,1.49339880331151e-14
2288,1.50344187963245e-14
2289,3.36355329590537e-14
2290,1.23162941709362e-14
2291,8.76694560603647e-15
2292,9.89934046054312e-15
2293,9.07532665838919e-15
2294,1.35407424435422e-14
2295,1.31268217517511e-14
2296,2.60854632675036e-14
2297,1.5514461012906e-14
2298,1.05329636985988e-14
2299,1.84812064067654e-14
2300,1.53562560278218e-14
2301,1.63520868630668e-14
2302,4.19503335305253e-14
2303,3.09133573168032e-14
2304,9.7442614128375e-15
2305,1.06455552573868e-14
2306,1.04373641172173e-14
2307,1.65212479119482e-14
2308,1.59229554028027e-14
2309,2.9650137877259e-14
2310,2.88536425708186e-14
2311,9.51062390138816e-15
2312,8.00180532281488e-15
2313,9.4538410969298e-15
2314,2.40357499184477e-14
2315,2.61611842415777e-14
2316,2.37579613628234e-14
2317,2.66832904060071e-14
2318,9.49329485961907e-15
2319,7.8211511026272e-15
2320,1.23099303680136e-14
2321,1.79652206327384e-14
2322,1.36216285844196e-14
2323,2.77199714354409e-14
2324,2.49631736905797e-14
2325,6.54156310389366e-15
2326,9.03226611893607e-15
2327,1.43909123904516e-14
2328,1.71264463496595e-14
2329,2.24416217713532e-14
2330,4.19981366745183e-14
2331,3.40748884136597e-14
2332,1.03012295700071e-14
2333,1.20899029782148e-14
2334,8.59499095132537e-15
2335,1.89102446767286e-14
2336,2.27127858170542e-14
2337,2.8812645625533e-14
2338,2.95299856873052e-14
2339,9.22751268654163e-15
2340,4.65464097282153e-15
2341,1.3927179776838e-14
2342,1.22770021811142e-14
2343,3.03517706320805e-14
2344,2.90571551703976e-14
2345,2.69254549766476e-14
2346,1.00787515809165e-14
2347,1.45762416370494e-14
2348,1.16317081130025e-14
2349,1.67095973850824e-14
2350,2.15537316178547e-14
2351,3.87009521366092e-14
2352,3.05121904553621e-14
2353,7.62650089251018e-15
2354,1.20918134827762e-14
2355,1.44564182608542e-14
2356,1.43366841804072e-14
2357,1.67850486013066e-14
2358,2.79693433518241e-14
2359,3.16489163228768e-14
2360,5.0983731866969e-15
2361,1.01521275076307e-14
2362,1.47595001522102e-14
2363,1.69761750305406e-14
2364,2.65476421077277e-14
2365,2.22122421399282e-14
2366,2.80083250357992e-14
2367,1.33349793658689e-14
2368,1.17225595169061e-14
2369,1.28612381707424e-14
2370,1.43981146484081e-14
2371,2.24465433243769e-14
2372,2.40078086593328e-14
2373,3.32481579161139e-14
2374,1.89705886558513e-14
2375,7.46058830120022e-15
2376,1.42245572214038e-14
2377,1.65263093290448e-14
2378,2.40912525045377e-14
2379,3.04962105599033e-14
2380,1.72957529637605e-14
2381,8.84865394669906e-15
2382,1.14193811365847e-14
2383,9.28360297070034e-15
2384,1.54291984702428e-14
2385,1.61685529251051e-14
2386,2.25743140342366e-14
2387,3.90557776127604e-14
2388,8.45712251485904e-15
2389,1.14969011680532e-14
2390,1.47663401999537e-14
2391,2.00171818686902e-14
2392,3.01085922212227e-14
2393,2.47431528376286e-14
2394,1.95762158827907e-14
2395,1.18336080291501e-14
2396,7.39534054328293e-15
2397,1.59550603295806e-14
2398,1.95088351468756e-14
2399,2.4080395028692e-14
2400,2.82108646352577e-14
2401,2.9672982393332e-14


==> img/DataCSV/TB/Gamma.csv <==
-0.350624289636845,-1.03733564482578,-0.352605876116118,-0.999771645749264,-0.348561245921959,-1.0835111798404
-0.253485131362677,-1.00903363951093,-0.275084008000542,-0.972494512670137,-0.230998387956619,-1.05394935062581
-0.161212262660656,-0.934820596455471,-0.201445680417192,-0.900968872380316,-0.119324966547583,-0.97643281849693
-0.0780040997099142,-0.818073209643774,-0.135041437792391,-0.788449142019312,-0.018622123159487,-0.85448858621436
-0.007646614513734,-0.664103486002217,-0.0788926736356362,-0.640054970115066,0.0665281621206429,-0.693665117210187
0.0466589268534039,-0.47991704904643,-0.0355541571135325,-0.462538292539693,0.13225155070979,-0.501279880462557
0.0824416218748709,-0.273894382961739,-0.00699779103462517,-0.263976119379495,0.175557627961897,-0.286086405605364
0.0980733576738874,-0.0554095205134146,0.00547710974234761,-0.0534030309188669,0.194475967055435,-0.0578759972679464
0.0928428901609426,0.165596475510509,0.00130293714372481,0.159599895826605,0.188145783427725,0.172967769354862
0.0669882056449014,0.379067830726462,-0.0193303839477077,0.365341026182173,0.156855100478639,0.3959415012476
0.0216856924542668,0.575291596960973,-0.0554840372762282,0.554459137260235,0.102027644503865,0.600899892030738
-0.0410033847400947,0.74533959146132,-0.10551303135946,0.718349353667989,0.0261580651383739,0.778517333472759
-0.118226672482069,0.881474629273985,-0.167141046612467,0.849554669398718,-0.0673015712196308,0.920712230730714
-0.206470510632741,0.977502565214802,-0.237564007904976,0.942105241657882,-0.174098850454267,1.02101471497278
-0.301719803931582,1.02905412751869,-0.31357766999966,0.991790018752533,-0.289374495604351,1.07486102245591


==> img/DataCSV/TB/Input1/1.000000e-02.csv <==
1,36513.0568810509
6,14513.7175572052
11,25.1809554990804
16,1684.83804034275
21,6.52386696937633e-05
26,2.78038196684206e-06
31,6.29339202280867e-06


==> img/DataCSV/TB/Input1/1.000000e-04.csv <==
1,10082.4145163175
6,54.1936897706641
11,23.4889770776564
16,3245.16860659244
21,0.0309599203660958
26,5.28341412216936e-07
31,3.9431778876526e-07
36,3.37590356960415e-07
41,3.00978824621875e-07


==> img/DataCSV/TB/Input1/1.000000e-06.csv <==
1,2109.14796945801
6,95.8080812342071
11,5.04208893227118
16,955.699303785535
21,1.11963468884043
26,2.61448005310393e-06
31,3.44574629509894e-07
36,5.11060029178533e-08
41,3.7021872708473e-09
46,3.47431327960009e-09
51,2.56286162953642e-09


==> img/DataCSV/TB/Input1/1.000000e-08.csv <==
1,345.077616242914
6,154.815381142015
11,1.52008729535965
16,42.387815283797
21,6.85472162170052
26,4.7476267828103e-05
31,2.55361093005245e-05
36,5.87327298328533e-06
41,1.39304804093019e-06
46,6.80550851889625e-07
51,2.45522313316879e-08
56,6.03775227396688e-08
61,6.03658640128147e-09
66,4.26258592197403e-09
71,1.07663888543373e-09


==> img/DataCSV/TB/Input1/Gamma.csv <==
-0.350624289636845,-1.03733564482578,-0.352605876116118,-0.999771645749264,-0.348561245921959,-1.0835111798404
-0.253485131362677,-1.00903363951093,-0.275084008000542,-0.972494512670137,-0.230998387956619,-1.05394935062581
-0.161212262660656,-0.934820596455471,-0.201445680417192,-0.900968872380316,-0.119324966547583,-0.97643281849693
-0.0780040997099142,-0.818073209643774,-0.135041437792391,-0.788449142019312,-0.018622123159487,-0.85448858621436
-0.007646614513734,-0.664103486002217,-0.0788926736356362,-0.640054970115066,0.0665281621206429,-0.693665117210187
0.0466589268534039,-0.47991704904643,-0.0355541571135325,-0.462538292539693,0.13225155070979,-0.501279880462557
0.0824416218748709,-0.273894382961739,-0.00699779103462517,-0.263976119379495,0.175557627961897,-0.286086405605364
0.0980733576738874,-0.0554095205134146,0.00547710974234761,-0.0534030309188669,0.194475967055435,-0.0578759972679464
0.0928428901609426,0.165596475510509,0.00130293714372481,0.159599895826605,0.188145783427725,0.172967769354862
0.0669882056449014,0.379067830726462,-0.0193303839477077,0.365341026182173,0.156855100478639,0.3959415012476
0.0216856924542668,0.575291596960973,-0.0554840372762282,0.554459137260235,0.102027644503865,0.600899892030738
-0.0410033847400947,0.74533959146132,-0.10551303135946,0.718349353667989,0.0261580651383739,0.778517333472759
-0.118226672482069,0.881474629273985,-0.167141046612467,0.849554669398718,-0.0673015712196308,0.920712230730714
-0.206470510632741,0.977502565214802,-0.237564007904976,0.942105241657882,-0.174098850454267,1.02101471497278
-0.301719803931582,1.02905412751869,-0.31357766999966,0.991790018752533,-0.289374495604351,1.07486102245591


==> img/DataCSV/TB/Input1/OptN.csv <==
73,1.07663888543373e-09
55,2.56286162953642e-09
42,3.00978824621875e-07
33,6.29339202280867e-06


==> img/DataCSV/TB/Input1/SpectrumAE.csv <==
-0.999999999999998,0
-1,0
-1,0
-1,0
-1,0
-1,0
-2.58898696536055,0
-12.7550471132571,0
-22.6673611800435,0
-33.3761688787666,0


==> img/DataCSV/TB/Input2/1.000000e-02.csv <==
1,144613.041611298
6,171267.150310129
11,38967.5446070066
16,508.288712553422
21,7.36167785786567e-06
26,2.48267220854892e-07
31,2.73339429141778e-07


==> img/DataCSV/TB/Input2/1.000000e-04.csv <==
1,6336.97736945632
6,39061.5910592978
11,6876.07943969398
16,1797.09191364197
21,0.00515253182866948
26,1.95115393941112e-08
31,1.1199967528978e-08
36,7.08705532364076e-09
41,4.78766257446283e-09


==> img/DataCSV/TB/Input2/1.000000e-06.csv <==
1,1164.92055016233
6,7379.92541611124
11,1455.75358731466
16,1535.69700733193
21,0.256773696782727
26,1.65758493653441e-08
31,3.29893803060129e-10
36,6.6565552120524e-11
41,4.82909094656332e-11
46,3.64721168568244e-11
51,3.25071285206311e-11


==> img/DataCSV/TB/Input2/1.000000e-08.csv <==
1,364.763263733455
6,1167.37927897406
11,371.822314939807
16,588.545320105228
21,2.22743146198541
26,2.9571642932867e-06
31,2.96220053060991e-08
36,1.6127237323001e-09
41,8.93606395742275e-11
46,4.45689445291942e-12
51,4.38160198100176e-13
56,3.05290906650995e-13
61,1.33565384832093e-13
66,5.391403408283e-13
71,9.04676110664182e-14


==> img/DataCSV/TB/Input2/OptN.csv <==
73,9.04676110664182e-14
55,3.25071285206311e-11
42,4.78766257446283e-09
33,2.73339429141778e-07


==> img/DataCSV/TB/SpectrumAE.csv <==
-0.999999999999998,0
-1,0
-1,0
-1,0
-1,0
-1,0
-2.58898696536055,0
-12.7550471132571,0
-22.6673611800435,0
-33.3761688787666,0

